Mitigating Load-Altering Attacks Against Power Grids Using Cyber-Resilient Economic Dispatch

Large-scale Load-Altering Attacks (LAAs) against Internet-of-Things (IoT) enabled high-wattage electrical appliances (e.g., wifi-enabled air-conditioners, electric vehicles, etc.) pose a serious threat to power systems' security and stability. In this work, a Cyber-Resilient Economic Dispatch (CRED) framework is presented to mitigate the destabilizing effect of LAAs while minimizing the overall operational cost by dynamically optimizing the frequency droop control gains of Inverter-Based Resources (IBRs). The system frequency dynamics incorporating both LAAs and the IBR droop control are modeled. The system stability constraints are explicitly derived based on parametric sensitivities. To incorporate them into the CRED model and minimize the error of the sensitivity analysis, a recursive linearization method is further proposed. A distributionally robust approach is applied to account for the uncertainty associated with the LAA detection/parameter estimation. The overall performance of the proposed CRED model is demonstrated through simulations in a modified IEEE reliability test system.

==> figures/data/Cost_Wind/data0.txt <==
0	0
10	0
20	0
30	0
40	0
50	0


==> figures/data/Cost_Wind/data1.txt <==
0	0
10	0
20	0.29
30	1.49
40	3.1
50	5.45


==> figures/data/Cost_Wind/data2.txt <==
0	0
10	0
20	1.19
30	2.87
35	4.1
37.5	140.62
40	319.3
50	1678.93


==> figures/data/Cost_Wind/data3.txt <==
0	0
10	0.19
20	2.984
30	6.45
40	10.1
42.5	149.29
45	485.61
50	1526.07


==> figures/data/Cost_Wind/data4.txt <==
0	0
10	0.08
20	1.99
30	4.49
40	7.23
50	10.02


==> figures/data/Cost_Wind/data5.txt <==
0	0
10	0.02
20	0.77
30	1.77
40	2.86
50	4.07


==> figures/data/Net_D/data0.txt <==
1	4.36575
2	3.904083333
3	3.215925
4	3.983
5	4.074016667
6	4.1545625
7	4.709466667
8	5.261991667
9	6.29315
10	4.918333333
11	4.981579167
12	4.734258333
13	4.527783333
14	3.734620833
15	3.707933333
16	3.672170833
17	4.904633333
18	5.018491667
19	5.592916667
20	5.879158333
21	5.960141667
22	6.0915
23	5.4238875
24	4.7453


==> figures/data/Net_D/data1.txt <==
1	20.62147607
2	18.81816953
3	17.84934445
4	17.03691948
5	17.05897597
6	17.94960084
7	20.63776711
8	17.64518899
9	2.48186E-07
10	30.17469176
11	28.28688015
12	35.17120418
13	36.22717201
1.40E+01	36.64896947
1.50E+01	36.64896915
16	35.3130317
17	30.63432687
18	27.0762492
19	3.03478E-07
20	2.98765E-07
21	3.33009E-07
22	0.045970611
23	25.22809139
24	24.20026752


==> figures/data/SI/data0.txt <==
0	0
10	0
20	0.07
30	0.4
40	0.78
45	0.97
50	56.03


==> figures/data/SI/data1.txt <==
0	0
10	0.03
20	0.64
30	1.5
40	2.37
45	2.81
47.5	3.03
50	83.53


==> figures/data/SI/data2.txt <==
0	0
10	0
20	0
30	0.12
40	0.31
50	0.5


==> figures/data/Storage/data0.txt <==
0	0
10	0
20	0.98
30	2.65
40	4.42
50	6.81


==> figures/data/Storage/data1.txt <==
0	0
10	0
20	2.3
30	6.02
40	9.75
50	13.5


==> figures/data/Storage/data2.txt <==
0	0
10	0
20	1.4
30	3.63
40	5.87
50	8.6


==> figures/data/Uncertainty/data0.txt <==
0	0
10	0.19
20	3.74
30	8.87
40	14.28
50	19.75


==> figures/data/Uncertainty/data1.txt <==
0	0
11	0.19
22	3.74
33	8.87
44	14.28
55	19.75


==> figures/data/Uncertainty/data2.txt <==
0	0
12	0.19
24	3.74
36	8.87
48	14.28
60	19.75


==> figures/data/Zii/data0.txt <==
1.24	24.31393
1.73	24.31393
2.12	24.31393
2.48	24.31393
2.81	24.31393


==> figures/data/Zii/data1.txt <==
1.24	43.9363332
1.73	39.462022
2.12	34.8133704
2.48	33.5640832
2.81	29.8022104


==> figures/data/Zii/data2.txt <==
1.24	29.2764132
1.73	25.83652196
2.12	25.5741548
2.48	25.2354784
2.81	25.3490996


==> figures/data/Zr/data0.txt <==
0	22.93576936
0.15	22.93149472
0.3	24.9465812
0.6	24.31393
0.9	24.3472692


==> figures/data/Zr/data1.txt <==
0	31.9894576
0.15	34.2023032
0.3	35.422314
0.6	39.462022
0.9	41.0858916


==> figures/data/Zr/data2.txt <==
0	23.6114924
0.15	24.946104
0.3	27.9643008
0.6	25.33652196
0.9	25.5489448


==> figures/data/dynamics/data1.txt <==
1   50
0.966999999999999	49.9992027672394
1.03070240472596	49.9992803282635
1.09800000000000	49.9990397908147
1.16522711896489	49.9992512227600
1.22856970496194	49.9994245936494
1.28762051815389	49.9994303869586
1.35691914791919	49.9991632386023
1.41843578497784	49.9991739923577
1.47764235505659	49.9992035664736
1.53955090409437	49.9991947225121
1.59826580087203	49.9992093280861
1.65971979117582	49.9990989275680
1.72300000000000	49.9991298792090
1.78677127574570	49.9992629956459
1.85588601233747	49.9990119007547
1.92400000000000	49.9989020289386
1.99072586315893	49.9989448708583
2.05569703711984	49.9985424435278
2.11722490792523	49.9982215103751
2.18400000000000	49.9979720106386
2.24892326142919	49.9978233006443
2.31895185015782	49.9971540041232
2.38030000000000	49.9966636712582
2.44100000000000	49.9961271027420
2.50360000000000	49.9957540171370
2.56362363614792	49.9952762805482
2.63053836921754	49.9949824555368
2.69368078645040	49.9943672637854
2.75900000000000	49.9934932247969
2.82718000000000	49.9930664874394
2.89500000000000	49.9923841812985
2.96387185069869	49.9916492741632
3.03500000000000	49.9912121287749
3.10000000000000	49.9905027866471
3.16818000000000	49.9902351848185
3.23173792758981	49.9899464188175
3.29617961420190	49.9894710146318
3.36200000000000	49.9890674170215
3.42753872868673	49.9891078061347
3.49523445132241	49.9890651996960
3.56586193723473	49.9889304697982
3.64230000000000	49.9890322935208
3.70415795413405	49.9892322461243
3.77248217754944	49.9898677091460
3.82921879098134	49.9901999468270
3.89900000000000	49.9906648453188
3.96530000000000	49.9913476250828
4.03064740000000	49.9922468064190
4.09018000000000	49.9930304729601
4.16092577767566	49.9938131120584
4.21896650121098	49.9947804706580
4.28226545738912	49.9957688361346
4.34700000000000	49.9971507346703
4.41422050000000	49.9985070359738
4.47805361263716	49.9995743208088
4.53700000000000	50.0009326008858
4.59563506555553	50.0018690525544
4.65849985226057	50.0031414323722
4.72534832213297	50.0048152445025
4.78467066009476	50.0061395455372
4.84862357313219	50.0077590307052
4.91900000000000	50.0089330924026
4.98594800070239	50.0106376799588
5.05921505189917	50.0119033527048
5.11960000000000	50.0131280508822
5.19066865485544	50.0148606744002
5.26007047899719	50.0157161220848
5.32511064969321	50.0170044126686
5.38700000000000	50.0179589727188
5.45841890806859	50.0184769533088
5.52200000000000	50.0192165369119
5.59246418140485	50.0199740330208
5.66330000000000	50.0202053805896
5.72600000000000	50.0204752016482
5.79060000000000	50.0205478547623
5.85011025000000	50.0204250541149
5.91533805722510	50.0198775539961
5.97864773821020	50.0193076265014
6.04514381698258	50.0189609443680
6.10319896118708	50.0181668551025
6.16852414799250	50.0173123744884
6.22521515715826	50.0162347684256
6.29751898218415	50.0146927367550
6.36161911181290	50.0132555402964
6.42963000000000	50.0118742314041
6.48820415591743	50.0103635326573
6.55030538738733	50.0086778720871
6.62036786263677	50.0064320153175
6.68724842299585	50.0045791445007
6.74550847403267	50.0027412976732
6.80554402668040	50.0012426532074
6.87661953916410	49.9990758319774
6.93963256965530	49.9968615164611
7.00200000000000	49.9947742319745
7.06049950000000	49.9928448968284
7.13055092299598	49.9908254038465
7.19523288002088	49.9886775320010
7.25912944244768	49.9866253374895
7.33173139215379	49.9849125364724
7.40584712236504	49.9828331456397
7.47044973099361	49.9813844869220
7.54150528749515	49.9794760015425
7.60837461401610	49.9784703827816
7.67923639519146	49.9770325116520
7.74400000000000	49.9761063075455
7.80926449533301	49.9756072652948
7.87925671951102	49.9747707239366
7.94400000000000	49.9744736377710
8.01052515199617	49.9746142323366
8.07471243220822	49.9746985997213
8.13942390340250	49.9748862792447
8.20230000000000	49.9754196504538
8.26583928946300	49.9762627341837
8.33120680068997	49.9773985031307
8.39800000000000	49.9784155657247
8.46430000000000	49.9798307190729
8.52571523206520	49.9813173689267
8.59548373841688	49.9832168829584
8.65882155201399	49.9849379553911
8.72349796453752	49.9869353525686
8.78630000000000	49.9892094902286
8.85366371755469	49.9916367347013
8.91548640994601	49.9938141748268
8.97763358201315	49.9960039163994
9.04019928324529	49.9982504384584
9.10900000000000	50.0010395400459
9.17866680354928	50.0034643446307
9.23900000000000	50.0057041433014
9.30921487973680	50.0084541263649
9.37030000000000	50.0106167663871
9.43616129433855	50.0128502900698
9.50472000000000	50.0150265170884
9.57400000000000	50.0172489081593
9.63537487313461	50.0189806917330
9.69230000000000	50.0205769370710
9.75143438939068	50.0220581417853
9.81600000000000	50.0233908606385
9.87483383135220	50.0245654720786
9.93713500000000	50.0254405979043
9.99945000000000	50.0260883826262
10.0617094606034	50.0265958619470
10.1217707238570	50.0269328461717
10.1880000000000	50.0271625208756
10.2518031099353	50.0271970080352
10.3113026974704	50.0268636716583
10.3769000000000	50.0261266730425
10.4410000000000	50.0252201595374
10.5030000000000	50.0242644618107
10.5696367081643	50.0232163537412
10.6353028275064	50.0216494644165
10.7033000000000	50.0197923008585
10.7678400000000	50.0180979930981
10.8348640000000	50.0160035705464
10.8987892674633	50.0137173204902
10.9600000000000	50.0115477596612
11.0227776548306	50.0092416427711
11.0857472744956	50.0069036927441
11.1447906505002	50.0045546002591
11.2141800000000	50.0019467755101
11.2770540000000	49.9993500864207
11.3393644030031	49.9967426640176
11.4022066379384	49.9942548468029
11.4684203943482	49.9918636029197
11.5350000000000	49.9893167527249
11.6000000000000	49.9867268246110
11.6684871374217	49.9844996251170
11.7325595587261	49.9825241527212
11.8055300422780	49.9799483615578
11.8659162808072	49.9783513227521
11.9425885105862	49.9764700157299
12.0083795322856	49.9752148575890
12.0734066822522	49.9742323726967
12.1380000000000	49.9732764963866
12.1960000000000	49.9727314592192
12.2650000000000	49.9720693951317
12.3411308580584	49.9720133934494
12.4090000000000	49.9723368887564
12.4704173388880	49.9728554951448
12.5292011825363	49.9735302691044
12.5953000000000	49.9745722898283
12.6580000000000	49.9756214264715
12.7256616679288	49.9770863104634
12.7944859523703	49.9789881974864
12.8625405328672	49.9808066414184
12.9300000000000	49.9831546642156
12.9887933516139	49.9852001606120
13.0554413762753	49.9877583862062
13.1230000000000	49.9901932520904
13.1873940820472	49.9930113033377
13.2555471585951	49.9958320522379
13.3252621099631	49.9989044085283
13.3919027847068	50.0018921637457
13.4570000000000	50.0045064893282
13.5165650091537	50.0070688301655
13.5791853319052	50.0096868863636
13.6440000000000	50.0122903553899
13.7027769197012	50.0145022583192
13.7739015001755	50.0173668996786
13.8385313440268	50.0193570018395
13.9016000000000	50.0212980375597
13.9651451760212	50.0231306813578
14.0280000000000	50.0247821798395
14.0946397473509	50.0262776817042
14.1588162267964	50.0271472701303
14.2257166357575	50.0280440455634
14.2946000000000	50.0287798272473
14.3550000000000	50.0290499594530
14.4184341832381	50.0289620606858
14.4818004113373	50.0286041031034
14.5497370736929	50.0282801481006
14.6112160849174	50.0274488316219
14.6750000000000	50.0262861379829
14.7400000000000	50.0245903982399
14.8060900000000	50.0231501484558
14.8736473358549	50.0212393502805
14.9341156023419	50.0193056442006
15.0002848626539	50.0168375042793
15.0714431103737	50.0143785374524
15.1345813313843	50.0117146423154
15.2056528587937	50.0083927079528
15.2681783840903	50.0057973060876
15.3377692774288	50.0025989584368
15.4040000000000	49.9995168812456
15.4738120343302	49.9965102890208
15.5412562919881	49.9932008728723
15.6008193832846	49.9905500871414
15.6661696916539	49.9877225733538
15.7317811973752	49.9851244914404
15.7860990974806	49.9828053200483
15.8415645283226	49.9805826120116
15.9096254306401	49.9784047104476
15.9792691442306	49.9759578458935
16.0474683763984	49.9740273223464
16.1160593149098	49.9723306455472
16.1823000000000	49.9707964659513
16.2476459225468	49.9697918881638
16.3150000000000	49.9690114285846
16.3901800000000	49.9684572501481
16.4561024210332	49.9681473682740
16.5180000000000	49.9682267284477
16.5793762625254	49.9687314508051
16.6491800000000	49.9696830581333
16.7180000000000	49.9706556846389
16.7830000000000	49.9720451413934
16.8470000000000	49.9738717517175
16.9103825000000	49.9759315562921
16.9743217500000	49.9781192853984
17.0274718534174	49.9800568305841
17.0965140273015	49.9829730683695
17.1617190786777	49.9857169163869
17.2291430586656	49.9890282060113
17.2955799665466	49.9923321597124
17.3585464115457	49.9954914238548
17.4184826122326	49.9986242476282
17.4810000000000	50.0020003690361
17.5390000000000	50.0051619857196
17.6033000000000	50.0086026558373
17.6680000000000	50.0121253961462
17.7262975137833	50.0150788279891
17.7860000000000	50.0180248440629
17.8476115090390	50.0210576798160
17.9124118977883	50.0240662621668
17.9705150144380	50.0265655985006
18.0370270000000	50.0291318727441
18.0995385594609	50.0313117852829
18.1614126681271	50.0331541005486
18.2320000000000	50.0350916435448
18.2987305076867	50.0364052779099
18.3669716769350	50.0375614498692
18.4310000000000	50.0382262485944
18.4940000000000	50.0384424794089
18.5600000000000	50.0382964414945
18.6396000000000	50.0377190320641
18.7055377294797	50.0368888600396
18.7693937824573	50.0357055302169
18.8360000000000	50.0338013266760
18.8930000000000	50.0321470020291
18.9570000000000	50.0296970527065
19.0255298500789	50.0270107322598
19.0983000000000	50.0235748350796
19.1600900000000	50.0205147157095
19.2265410195718	50.0172461432476
19.2944978354444	50.0133447726517
19.3600000000000	50.0093172715951
19.4216772636456	50.0055984701343
19.4820000000000	50.0017762976833
19.5534204458102	49.9974292941943
19.6140000000000	49.9936335780993
19.6795794420760	49.9893697915053
19.7427526607220	49.9854091279931
19.8043472649537	49.9816914607469
19.8640000000000	49.9780807639685
19.9306947898720	49.9745351288158
20	49.9707184136565
20.0617520476127	49.9676530827049
20.1253726119360	49.9648168157032
20.1930075862912	49.9623339949644
20.2530068493812	49.9602545471052
20.3230000000000	49.9578829646606
20.3810000000000	49.9565559086696
20.4420000000000	49.9552098517632
20.5010000000000	49.9545033417266
20.5650000000000	49.9539660394676
20.6310000000000	49.9543367347915
20.6994889283499	49.9545257903604
20.7680000000000	49.9555202274057
20.8254500000000	49.9566519378079
20.8886002155285	49.9585365399804
20.9487112844973	49.9605330087834
21.0152166851354	49.9632139180612
21.0771800000000	49.9659434660219
21.1401195232383	49.9689574467197
21.2074826250000	49.9727346544672
21.2730000000000	49.9769031831826
21.3443041816102	49.9812913775790
21.4038871814589	49.9853302633127
21.4713000000000	49.9903151981406
21.5320000000000	49.9947312338132
21.6000000000000	49.9995780617428
21.6651643635216	50.0044773804526
21.7241800000000	50.0088908479930
21.7817868689680	50.0131409965532
21.8483118650332	50.0180879458086
21.9085675679067	50.0223995804535
21.9695840983177	50.0266633693514
22.0360000000000	50.0310354399316
22.1062872540131	50.0350869745111
22.1776000000000	50.0393388353104
22.2462465469986	50.0428278968689
22.3074506889034	50.0457744029275
22.3826941704267	50.0487768620213
22.4526000000000	50.0513791581486
22.5170000000000	50.0529853459840
22.5860000000000	50.0541272848627
22.6502146372702	50.0542953877725
22.7147456544203	50.0547540614278
22.7801978682535	50.0542797888240
22.8500000000000	50.0534698696529
22.9082877417671	50.0522111215039
22.9795071239828	50.0502603656628
23.0454610981200	50.0476593429058
23.1110000000000	50.0451303076625
23.1730900000000	50.0420706515378
23.2366000000000	50.0384115574902
23.3030211976860	50.0338316662411
23.3694547545664	50.0295094157471
23.4313000000000	50.0250720960529
23.4970000000000	50.0198879987809
23.5652638774735	50.0139754575676
23.6347354648260	50.0084145042959
23.6973000000000	50.0028487840970
23.7626184855481	49.9968088797848
23.8211725743799	49.9916814665761
23.8814230838686	49.9863341320867
23.9485880906744	49.9806825885425
24.0124651630211	49.9754780557686
24.0690000000000	49.9705449698463
24.1364518486484	49.9653503889102
24.1985582380200	49.9605882599819
24.2630000000000	49.9559379571987
24.3280000000000	49.9519722453056
24.3940000000000	49.9484508554791
24.4630000000000	49.9446355632361
24.5227359067584	49.9420947889598
24.5904092670793	49.9399923719609
24.6592247060473	49.9381084429390
24.7238017681434	49.9367843344777
24.7900000000000	49.9364378707936
24.8543150000000	49.9365760552663
24.9163721857769	49.9371545585272
24.9760000000000	49.9381882481246
25.0340000000000	49.9397800890363
25.1001258742651	49.9418541032437
25.1667204149746	49.9447057591201
25.2333000000000	49.9485362298405
25.2960000000000	49.9523669919625
25.3620000000000	49.9565934194127
25.4192696895139	49.9610636554193
25.4893679320467	49.9668111651586
25.5486990646536	49.9719438421314
25.6130000000000	49.9780448185980
25.6850000000000	49.9847667496910
25.7433000000000	49.9906056302639
25.8070000000000	49.9969837403954
25.8680000000000	50.0032896158156
25.9320000000000	50.0101566515339
26.0020000000000	50.0171468809280
26.0733000000000	50.0246618315507
26.1391366098321	50.0310752173853
26.2076076701499	50.0372768810676
26.2746927807684	50.0437839390042
26.3403786444738	50.0491516977700
26.4040955960704	50.0539621684877
26.4607267210194	50.0582221093194
26.5236000000000	50.0621385836497
26.5880000000000	50.0659342538937
26.6497758598120	50.0690593846600
26.7173414312658	50.0718509956345
26.7830000000000	50.0729438945891
26.8450000000000	50.0741240366587
26.9086000000000	50.0749309348136
26.9707981724974	50.0750357800766
27.0347703860159	50.0744994355252
27.0984597813565	50.0729304288084
27.1683839990926	50.0705832128451
27.2344993190275	50.0680973191606
27.3063476250000	50.0636270810704
27.3662965929765	50.0598106059692
27.4250000000000	50.0555306200758
27.4926800549102	50.0499926594414
27.5560717785232	50.0442289637862
27.6195444703562	50.0380202810705
27.6887635238188	50.0313173352553
27.7566203384562	50.0238497294968
27.8250000000000	50.0160264117574
27.8920000000000	50.0085432612220
27.9610000000000	50.0000463393647
28.0238391435850	49.9928592283971
28.0831873909617	49.9858138371136
28.1497483895094	49.9783257523135
28.2200303031191	49.9698685258708
28.2843000000000	49.9628606344105
28.3440000000000	49.9564245519631
28.4168372850918	49.9487830150214
28.4773859550919	49.9428834429666
28.5545182019223	49.9362724960594
28.6137857702139	49.9316294494621
28.6788267919280	49.9267912789473
28.7396000000000	49.9230818206930
28.8030900000000	49.9198970871192
28.8670081000000	49.9174636550659
28.9302957659851	49.9155749777493
29.0049384012617	49.9140301319916
29.0726000000000	49.9137661681094
29.1360000000000	49.9139407564061
29.2030000000000	49.9151901218887
29.2665327977557	49.9173062263101
29.3283000000000	49.9200105474419
29.3943000000000	49.9235961333346
29.4614030407592	49.9277951475994
29.5250900000000	49.9327177716252
29.5830000000000	49.9376963443837
29.6473900000000	49.9440121853597
29.7177200000000	49.9513585777779
29.7791022595436	49.9583341446318
29.8398588218085	49.9656583722672
29.8922322324417	49.9726242441802
29.9510000000000	49.9803088476203
30.0179006182754	49.9891768716637
30.0834661374431	49.9981871805259
30.1440000000000	50.0066456500379
30.2051112535477	50.0153713851945
30.2674619614634	50.0243119225093
30.3375873812159	50.0336259740641
30.4000000000000	50.0419590308811
30.4687877385083	50.0513789208057
30.5291745151613	50.0589635574291
30.5990000000000	50.0668499487843
30.6670000000000	50.0745257488668
30.7465159418996	50.0823353663754
30.8099709721325	50.0880831839893
30.8736122950309	50.0929168598941
30.9326000000000	50.0968163473154
30.9932524911044	50.1000757377485
31.0530000000000	50.1025842814498
31.1191800000000	50.1040929825073
31.1810000000000	50.1049929058526
31.2497921161998	50.1054094373007
31.3153000000000	50.1042627826682
31.3826000000000	50.1021160652456
31.4380000000000	50.0996923293480
31.5064577368757	50.0959934276602
31.5654227904259	50.0917652688589
31.6259120000000	50.0867855384174
31.6836673872728	50.0811642587940
31.7511644719196	50.0743081882704
31.8213681499715	50.0656174276399
31.8920000000000	50.0567445165500
31.9588139765227	50.0470860295919
32.0338810258260	50.0362194484283
32.0950000000000	50.0267051359202
32.1555364897897	50.0170645174927
32.2178328506103	50.0068431475906
32.2860000000000	49.9959074768631
32.3480000000000	49.9858192420841
32.4152009244155	49.9747765363074
32.4712305295768	49.9659310594795
32.5294635000000	49.9567538623242
32.5975980833909	49.9457823657315
32.6661531170327	49.9359899507528
32.7263240000000	49.9277760861469
32.7871772985124	49.9198693077687
32.8501196584546	49.9122515606736
32.9098520000000	49.9056857292282
32.9743520007367	49.8990455635113
33.0443857797549	49.8929232225279
33.1150000000000	49.8880140971661
33.1800900000000	49.8841057682036
33.2409798723310	49.8815525689090
33.3114654332107	49.8796442393794
33.3733000000000	49.8788890840193
33.4424000000000	49.8790429214903
33.5105421179038	49.8804877239859
33.5758400000000	49.8828621822779
33.6366112252562	49.8860597042959
33.6954370039331	49.8900528430413
33.7652971556037	49.8956761326136
33.8350000000000	49.9028119361861
33.9007200000000	49.9103360891233
33.9592472277392	49.9179796113949
34.0290000000000	49.9276918471940
34.0910000000000	49.9373157151851
34.1550676941467	49.9480137904733
34.2190000000000	49.9591334373244
34.2804251423800	49.9702311006744
34.3496741017944	49.9831111422884
34.4186406040036	49.9966324646116
34.4800000000000	50.0085957250667
34.5440900000000	50.0210307217349
34.6080000000000	50.0335166357210
34.6746000000000	50.0467868729709
34.7428719290721	50.0594316136423
34.8053000000000	50.0706942380663
34.8681800000000	50.0816906923257
34.9300653396340	50.0921235000740
34.9930000000000	50.1022789727448
35.0585971599651	50.1118355254177
35.1262710902527	50.1205058533949
35.1890081000000	50.1278875568980
35.2516865836389	50.1344482055142
35.3164627828055	50.1401754818670
35.3812392225876	50.1446879216319
35.4470000000000	50.1481868994553
35.5096300000000	50.1504715153744
35.5745031286043	50.1518054339904
35.6383368393941	50.1518461356752
35.7037987115554	50.1506774985385
35.7704025303212	50.1482144307685
35.8360226683071	50.1445339221073
35.9036016441503	50.1396385087646
35.9618977821232	50.1331774236220
36.0293230793379	50.1261275576818
36.0989255656713	50.1174792976582
36.1660000000000	50.1077097043618
36.2246470667167	50.0984944141630
36.2907964347806	50.0877396719439
36.3495165482333	50.0769198954277
36.4133000000000	50.0647421858286
36.4751350999668	50.0520067076320
36.5458015050066	50.0364148973670
36.6120000000000	50.0222623026214
36.6753201224315	50.0076993530782
36.7348870959189	49.9941075400833
36.8000000000000	49.9788851198061
36.8637039074469	49.9642821462583
36.9213000000000	49.9513720058578
36.9876872851660	49.9369186474635
37.0541419976047	49.9231217263856
37.1180224990754	49.9099826046342
37.1820000000000	49.8972511099512
37.2495947545628	49.8852652313938
37.3223889556768	49.8728705857837
37.3830446019494	49.8637210294865
37.4501225425716	49.8548321759283
37.5135416400022	49.8472887102207
37.5820000000000	49.8398548147816
37.6405720681201	49.8348510489500
37.7120000000000	49.8301495759907
37.7828652092778	49.8263170622231
37.8494352753656	49.8244734887066
37.9207619093454	49.8238360523357
37.9916000000000	49.8247339378641
38.0574114896784	49.8267083747520
38.1252446341842	49.8298702435798
38.1930000000000	49.8350526380997
38.2553540000000	49.8408587669726
38.3190380703766	49.8479165410213
38.3830000000000	49.8560311663013
38.4468018972993	49.8655524785415
38.5156000000000	49.8776794939320
38.5806523787220	49.8899693373348
38.6480000000000	49.9036623054112
38.7121966517720	49.9182123546725
38.7853000000000	49.9355021419227
38.8436452617378	49.9501657984839
38.9038360805955	49.9657655898152
38.9660900000000	49.9821784353409
39.0314836717816	49.9999894341112
39.0982063684774	50.0184862568854
39.1636000000000	50.0360947111637
39.2320000000000	50.0544612521286
39.2942030349325	50.0708499813704
39.3603697844788	50.0875191974263
39.4316150000000	50.1044022472665
39.4983004540808	50.1193488829012
39.5709061800545	50.1337975882421
39.6370353226655	50.1457900521296
39.7096169787954	50.1565533776299
39.7707404183199	50.1642129608485
39.8394291586983	50.1708116521908
39.9036000000000	50.1745894620102
39.9761800000000	50.1766256568982
40.0387583604669	50.1760631252198
40.1095637203547	50.1725699957222
40.1734567486690	50.1674570593826
40.2333766223037	50.1604111165311
40.2966531683100	50.1510434285130
40.3590492095408	50.1398227830340
40.4263000000000	50.1255411755200
40.4871216688357	50.1116070000923
40.5544652226614	50.0943735925489
40.6143000000000	50.0790516473826
40.6860000000000	50.0601648773169
40.7480000000000	50.0440127819911
40.8168006723962	50.0265236152062
40.8813000000000	50.0109824126707
40.9446000000000	49.9967561615162

==> figures/data/dynamics/data2.txt <==
1   50
0.966999999999999	50.0004056179351
1.03070240472596	49.9996013475730
1.09800000000000	49.9977468256829
1.16522711896489	49.9963292530406
1.22856970496194	49.9948851888385
1.28762051815389	49.9935382083470
1.35691914791919	49.9917764314993
1.41843578497784	49.9905123008032
1.47764235505659	49.9892277246230
1.53955090409437	49.9879982537715
1.59826580087203	49.9867624857467
1.65971979117582	49.9856006676051
1.72300000000000	49.9845068371691
1.78677127574570	49.9834729848894
1.85588601233747	49.9822409623972
1.92400000000000	49.9814243971489
1.99072586315893	49.9806337223549
2.05569703711984	49.9800020670431
2.11722490792523	49.9795182283580
2.18400000000000	49.9792657930247
2.24892326142919	49.9790576618895
2.31895185015782	49.9790824635413
2.38030000000000	49.9792449421455
2.44100000000000	49.9795471187146
2.50360000000000	49.9800722873508
2.56362363614792	49.9806995098683
2.63053836921754	49.9815025318422
2.69368078645040	49.9824655408352
2.75900000000000	49.9836002235109
2.82718000000000	49.9851079236635
2.89500000000000	49.9865227234311
2.96387185069869	49.9883002684532
3.03500000000000	49.9901614211127
3.10000000000000	49.9920523071205
3.16818000000000	49.9941876521842
3.23173792758981	49.9961126289454
3.29617961420190	49.9982943642970
3.36200000000000	50.0006587020442
3.42753872868673	50.0028826198221
3.49523445132241	50.0050415117502
3.56586193723473	50.0075815699611
3.64230000000000	50.0101178095295
3.70415795413405	50.0122039547191
3.77248217754944	50.0144418558182
3.82921879098134	50.0162159935074
3.89900000000000	50.0181610483021
3.96530000000000	50.0200311142643
4.03064740000000	50.0216352970627
4.09018000000000	50.0230189778779
4.16092577767566	50.0244590906100
4.21896650121098	50.0254502871309
4.28226545738912	50.0263869735386
4.34700000000000	50.0271740574950
4.41422050000000	50.0276604567816
4.47805361263716	50.0279687682828
4.53700000000000	50.0280808224485
4.59563506555553	50.0280319677781
4.65849985226057	50.0277463917509
4.72534832213297	50.0272748507164
4.78467066009476	50.0265816057621
4.84862357313219	50.0256927449476
4.91900000000000	50.0242683883206
4.98594800070239	50.0229539422517
5.05921505189917	50.0210337507346
5.11960000000000	50.0193355657483
5.19066865485544	50.0172350324231
5.26007047899719	50.0149272570511
5.32511064969321	50.0127431876448
5.38700000000000	50.0104697512447
5.45841890806859	50.0075743741656
5.52200000000000	50.0050742432416
5.59246418140485	50.0021333963851
5.66330000000000	49.9991516639290
5.72600000000000	49.9966103343979
5.79060000000000	49.9938180876794
5.85011025000000	49.9913039135079
5.91533805722510	49.9885120390066
5.97864773821020	49.9859223722763
6.04514381698258	49.9834720611111
6.10319896118708	49.9813124586416
6.16852414799250	49.9791266632504
6.22521515715826	49.9772256690260
6.29751898218415	49.9751236468205
6.36161911181290	49.9734747644726
6.42963000000000	49.9719777306918
6.48820415591743	49.9708492618938
6.55030538738733	49.9698810425679
6.62036786263677	49.9690079855253
6.68724842299585	49.9685753965112
6.74550847403267	49.9683812573336
6.80554402668040	49.9684214286114
6.87661953916410	49.9688228465872
6.93963256965530	49.9694438441275
7.00200000000000	49.9704122398710
7.06049950000000	49.9714241503929
7.13055092299598	49.9729198008841
7.19523288002088	49.9745814897696
7.25912944244768	49.9764974146180
7.33173139215379	49.9788719502372
7.40584712236504	49.9816159299714
7.47044973099361	49.9841525527849
7.54150528749515	49.9871290835024
7.60837461401610	49.9900997696361
7.67923639519146	49.9933660965103
7.74400000000000	49.9963573057066
7.80926449533301	49.9993821538754
7.87925671951102	50.0026920290923
7.94400000000000	50.0056647181216
8.01052515199617	50.0086634487002
8.07471243220822	50.0115662098779
8.13942390340250	50.0143627448822
8.20230000000000	50.0168931174337
8.26583928946300	50.0193120186943
8.33120680068997	50.0216336285360
8.39800000000000	50.0238269414071
8.46430000000000	50.0257200376819
8.52571523206520	50.0272822097582
8.59548373841688	50.0288084708689
8.65882155201399	50.0298932114696
8.72349796453752	50.0307092982200
8.78630000000000	50.0311799765170
8.85366371755469	50.0315240195978
8.91548640994601	50.0315528787826
8.97763358201315	50.0313181578237
9.04019928324529	50.0308518141614
9.10900000000000	50.0299547273130
9.17866680354928	50.0287466139306
9.23900000000000	50.0275008425247
9.30921487973680	50.0257668148462
9.37030000000000	50.0240326804444
9.43616129433855	50.0219472602905
9.50472000000000	50.0195502265858
9.57400000000000	50.0169130210503
9.63537487313461	50.0143770122503
9.69230000000000	50.0119398344808
9.75143438939068	50.0092878889598
9.81600000000000	50.0063095858992
9.87483383135220	50.0035366658492
9.93713500000000	50.0006193715229
9.99945000000000	49.9975498590549
10.0617094606034	49.9945689777061
10.1217707238570	49.9917008605442
10.1880000000000	49.9886509390142
10.2518031099353	49.9857406355069
10.3113026974704	49.9831746502482
10.3769000000000	49.9805165376356
10.4410000000000	49.9780308566412
10.5030000000000	49.9758119779825
10.5696367081643	49.9737362175424
10.6353028275064	49.9718944243323
10.7033000000000	49.9702889342595
10.7678400000000	49.9690557443889
10.8348640000000	49.9680613209049
10.8987892674633	49.9674110785658
10.9600000000000	49.9670946703897
11.0227776548306	49.9671144546752
11.0857472744956	49.9674613464534
11.1447906505002	49.9680135791485
11.2141800000000	49.9690733563662
11.2770540000000	49.9703271194925
11.3393644030031	49.9718557947720
11.4022066379384	49.9736761260890
11.4684203943482	49.9758323348128
11.5350000000000	49.9782738145059
11.6000000000000	49.9809674684225
11.6684871374217	49.9840697153785
11.7325595587261	49.9869805549515
11.8055300422780	49.9905220052870
11.8659162808072	49.9935969577316
11.9425885105862	49.9976514662613
12.0083795322856	50.0010111167561
12.0734066822522	50.0045045535550
12.1380000000000	50.0078579581613
12.1960000000000	50.0108038155450
12.2650000000000	50.0141027624331
12.3411308580584	50.0177727654174
12.4090000000000	50.0207347318028
12.4704173388880	50.0232617727332
12.5292011825363	50.0255140948038
12.5953000000000	50.0278331585898
12.6580000000000	50.0297796313237
12.7256616679288	50.0315866109899
12.7944859523703	50.0329920150289
12.8625405328672	50.0341994351292
12.9300000000000	50.0348441902353
12.9887933516139	50.0351470290892
13.0554413762753	50.0352367755432
13.1230000000000	50.0349655644569
13.1873940820472	50.0342985190087
13.2555471585951	50.0332734922859
13.3252621099631	50.0318961736078
13.3919027847068	50.0302271815160
13.4570000000000	50.0282873058667
13.5165650091537	50.0261830337327
13.5791853319052	50.0237641478961
13.6440000000000	50.0210261918810
13.7027769197012	50.0183096907958
13.7739015001755	50.0148497436744
13.8385313440268	50.0115570456918
13.9016000000000	50.0081817047007
13.9651451760212	50.0045513827308
14.0280000000000	50.0009480991759
14.0946397473509	49.9969796638437
14.1588162267964	49.9932734464659
14.2257166357575	49.9893490194887
14.2946000000000	49.9853913843696
14.3550000000000	49.9820213670611
14.4184341832381	49.9786293018117
14.4818004113373	49.9753545268372
14.5497370736929	49.9720005371880
14.6112160849174	49.9692236097613
14.6750000000000	49.9666182919143
14.7400000000000	49.9642847895759
14.8060900000000	49.9622155851211
14.8736473358549	49.9605060182973
14.9341156023419	49.9593498108103
15.0002848626539	49.9584027663873
15.0714431103737	49.9579072068280
15.1345813313843	49.9579409581242
15.2056528587937	49.9584211109483
15.2681783840903	49.9592602140483
15.3377692774288	49.9606462454584
15.4040000000000	49.9624555051110
15.4738120343302	49.9647760179964
15.5412562919881	49.9674557346147
15.6008193832846	49.9701428662680
15.6661696916539	49.9734679773319
15.7317811973752	49.9770188402658
15.7860990974806	49.9802528436665
15.8415645283226	49.9836282188184
15.9096254306401	49.9879700765235
15.9792691442306	49.9926247664888
16.0474683763984	49.9975618634210
16.1160593149098	50.0021342341401
16.1823000000000	50.0069143016418
16.2476459225468	50.0115270823667
16.3150000000000	50.0161244194863
16.3901800000000	50.0211957491678
16.4561024210332	50.0253168807867
16.5180000000000	50.0291771703486
16.5793762625254	50.0327418040658
16.6491800000000	50.0363866284117
16.7180000000000	50.0395908394593
16.7830000000000	50.0423651513836
16.8470000000000	50.0446339814818
16.9103825000000	50.0465448665748
16.9743217500000	50.0480078176347
17.0274718534174	50.0489950673814
17.0965140273015	50.0496339418800
17.1617190786777	50.0499803167563
17.2291430586656	50.0497929590437
17.2955799665466	50.0489851615119
17.3585464115457	50.0478751898146
17.4184826122326	50.0463892764411
17.4810000000000	50.0445569224185
17.5390000000000	50.0423950116735
17.6033000000000	50.0397621484707
17.6680000000000	50.0366645731181
17.7262975137833	50.0335550117644
17.7860000000000	50.0300844395328
17.8476115090390	50.0261784300928
17.9124118977883	50.0217920077563
17.9705150144380	50.0176856793662
18.0370270000000	50.0126065829797
18.0995385594609	50.0077972680881
18.1614126681271	50.0028778571347
18.2320000000000	49.9971331647705
18.2987305076867	49.9916501726053
18.3669716769350	49.9861481492370
18.4310000000000	49.9808273134797
18.4940000000000	49.9757723225669
18.5600000000000	49.9706669750986
18.6396000000000	49.9648476905497
18.7055377294797	49.9602647883032
18.7693937824573	49.9560855785483
18.8360000000000	49.9520759062178
18.8930000000000	49.9490832381178
18.9570000000000	49.9460439766418
19.0255298500789	49.9435111601342
19.0983000000000	49.9411601647501
19.1600900000000	49.9399305897675
19.2265410195718	49.9392112472481
19.2944978354444	49.9388596473216
19.3600000000000	49.9393050171716
19.4216772636456	49.9402656422841
19.4820000000000	49.9417532394667
19.5534204458102	49.9441053499357
19.6140000000000	49.9466682898365
19.6795794420760	49.9500487315189
19.7427526607220	49.9538239915895
19.8043472649537	49.9579654578368
19.8640000000000	49.9623279042592
19.9306947898720	49.9675306762205
20	49.9734186914119
20.0617520476127	49.9789655512052
20.1253726119360	49.9850355955645
20.1930075862912	49.9915552011669
20.2530068493812	49.9975554876842
20.3230000000000	50.0044645368020
20.3810000000000	50.0102539385831
20.4420000000000	50.0162861985904
20.5010000000000	50.0220097585147
20.5650000000000	50.0282318501902
20.6310000000000	50.0342729993771
20.6994889283499	50.0401000862265
20.7680000000000	50.0457628568440
20.8254500000000	50.0500252270195
20.8886002155285	50.0543654586856
20.9487112844973	50.0580616993824
21.0152166851354	50.0614952207408
21.0771800000000	50.0643048293296
21.1401195232383	50.0666229069282
21.2074826250000	50.0686702064263
21.2730000000000	50.0696929549795
21.3443041816102	50.0702768548170
21.4038871814589	50.0702100472130
21.4713000000000	50.0693472400253
21.5320000000000	50.0682436784806
21.6000000000000	50.0661345964419
21.6651643635216	50.0639124199380
21.7241800000000	50.0610882970296
21.7817868689680	50.0578564942101
21.8483118650332	50.0537043214041
21.9085675679067	50.0494876817562
21.9695840983177	50.0448104892074
22.0360000000000	50.0391649383923
22.1062872540131	50.0330182894472
22.1776000000000	50.0260524372431
22.2462465469986	50.0191524128375
22.3074506889034	50.0126772023517
22.3826941704267	50.0045068976598
22.4526000000000	49.9966359397855
22.5170000000000	49.9892740455085
22.5860000000000	49.9817144059869
22.6502146372702	49.9744554146156
22.7147456544203	49.9671218773666
22.7801978682535	49.9600348727844
22.8500000000000	49.9528954003917
22.9082877417671	49.9472593832261
22.9795071239828	49.9406495209318
23.0454610981200	49.9351967971368
23.1110000000000	49.9302213692687
23.1730900000000	49.9261035690215
23.2366000000000	49.9225967004971
23.3030211976860	49.9197489235458
23.3694547545664	49.9175812196845
23.4313000000000	49.9162817513151
23.4970000000000	49.9157164361948
23.5652638774735	49.9162879702261
23.6347354648260	49.9174765651700
23.6973000000000	49.9193886194950
23.7626184855481	49.9223722700959
23.8211725743799	49.9256355456699
23.8814230838686	49.9296847165551
23.9485880906744	49.9350456840944
24.0124651630211	49.9407235066543
24.0690000000000	49.9463565967023
24.1364518486484	49.9534917083130
24.1985582380200	49.9605771779704
24.2630000000000	49.9684541665679
24.3280000000000	49.9768236743174
24.3940000000000	49.9855069789733
24.4630000000000	49.9947526864370
24.5227359067584	50.0029635846680
24.5904092670793	50.0123172383422
24.6592247060473	50.0216336931259
24.7238017681434	50.0302517244648
24.7900000000000	50.0388512342165
24.8543150000000	50.0467735892508
24.9163721857769	50.0540320061162
24.9760000000000	50.0606977280300
25.0340000000000	50.0667012200872
25.1001258742651	50.0728584089600
25.1667204149746	50.0785218677296
25.2333000000000	50.0833016955307
25.2960000000000	50.0870767115329
25.3620000000000	50.0903450517723
25.4192696895139	50.0924646542121
25.4893679320467	50.0943122955263
25.5486990646536	50.0950694347628
25.6130000000000	50.0951053381561
25.6850000000000	50.0944805029643
25.7433000000000	50.0931449336347
25.8070000000000	50.0908905712975
25.8680000000000	50.0880040547437
25.9320000000000	50.0843373445050
26.0020000000000	50.0795445647509
26.0733000000000	50.0738782212750
26.1391366098321	50.0682173342398
26.2076076701499	50.0615885316005
26.2746927807684	50.0538245918079
26.3403786444738	50.0460964599941
26.4040955960704	50.0381413211802
26.4607267210194	50.0305063547343
26.5236000000000	50.0219084405055
26.5880000000000	50.0125511656039
26.6497758598120	50.0032617636133
26.7173414312658	49.9929502177891
26.7830000000000	49.9829913078943
26.8450000000000	49.9733471669138
26.9086000000000	49.9634912032901
26.9707981724974	49.9539441511434
27.0347703860159	49.9442958400812
27.0984597813565	49.9351626990873
27.1683839990926	49.9257691453730
27.2344993190275	49.9171704355668
27.3063476250000	49.9090802369461
27.3662965929765	49.9028345179368
27.4250000000000	49.8973597246106
27.4926800549102	49.8919473555990
27.5560717785232	49.8879406772581
27.6195444703562	49.8850818029487
27.6887635238188	49.8833838002961
27.7566203384562	49.8823594610662
27.8250000000000	49.8832573269670
27.8920000000000	49.8850151599622
27.9610000000000	49.8881101943201
28.0238391435850	49.8922530244262
28.0831873909617	49.8970446885425
28.1497483895094	49.9035740653671
28.2200303031191	49.9113873964592
28.2843000000000	49.9197056270620
28.3440000000000	49.9280741082453
28.4168372850918	49.9391461550482
28.4773859550919	49.9492025890965
28.5545182019223	49.9625751955480
28.6137857702139	49.9733539536022
28.6788267919280	49.9853528101774
28.7396000000000	49.9969468409751
28.8030900000000	50.0092334258256
28.8670081000000	50.0216789817961
28.9302957659851	50.0337832037494
29.0049384012617	50.0474671691738
29.0726000000000	50.0595148106395
29.1360000000000	50.0701109365102
29.2030000000000	50.0808345335535
29.2665327977557	50.0903510519918
29.3283000000000	50.0987123911010
29.3943000000000	50.1066072493652
29.4614030407592	50.1137369705052
29.5250900000000	50.1195718377164
29.5830000000000	50.1239637251109
29.6473900000000	50.1280144148896
29.7177200000000	50.1308527162219
29.7791022595436	50.1324938271581
29.8398588218085	50.1332406464994
29.8922322324417	50.1332500611367
29.9510000000000	50.1324342799211
30.0179006182754	50.1302388575198
30.0834661374431	50.1274014719978
30.1440000000000	50.1236207244996
30.2051112535477	50.1191827356616
30.2674619614634	50.1138522916483
30.3375873812159	50.1066798900117
30.4000000000000	50.0996428352851
30.4687877385083	50.0909585675192
30.5291745151613	50.0825969762273
30.5990000000000	50.0722165303430
30.6670000000000	50.0611164759601
30.7465159418996	50.0472001237694
30.8099709721325	50.0353263267447
30.8736122950309	50.0228002250145
30.9326000000000	50.0108448160552
30.9932524911044	49.9981622310653
31.0530000000000	49.9853800180423
31.1191800000000	49.9709387257032
31.1810000000000	49.9574328583147
31.2497921161998	49.9423949349912
31.3153000000000	49.9280755089413
31.3826000000000	49.9139572845167
31.4380000000000	49.9025253489243
31.5064577368757	49.8892515582996
31.5654227904259	49.8784606990441
31.6259120000000	49.8680859685428
31.6836673872728	49.8591669864122
31.7511644719196	49.8499153169525
31.8213681499715	49.8418249349903
31.8920000000000	49.8355464424108
31.9588139765227	49.8312658116877
32.0338810258260	49.8285012801725
32.0950000000000	49.8279432644689
32.1555364897897	49.8289079437032
32.2178328506103	49.8314226130950
32.2860000000000	49.8359102943020
32.3480000000000	49.8416253117023
32.4152009244155	49.8493251247149
32.4712305295768	49.8570630582134
32.5294635000000	49.8662704511454
32.5975980833909	49.8784404632454
32.6661531170327	49.8920959547416
32.7263240000000	49.9050629947510
32.7871772985124	49.9192481975171
32.8501196584546	49.9348740720109
32.9098520000000	49.9503356072696
32.9743520007367	49.9677009176261
33.0443857797549	49.9870019428785
33.1150000000000	50.0069447200465
33.1800900000000	50.0255462630080
33.2409798723310	50.0426546950665
33.3114654332107	50.0623052180670
33.3733000000000	50.0789986521683
33.4424000000000	50.0968374702446
33.5105421179038	50.1134813841933
33.5758400000000	50.1283101189647
33.6366112252562	50.1410114843914
33.6954370039331	50.1522033454202
33.7652971556037	50.1639598600275
33.8350000000000	50.1741395154363
33.9007200000000	50.1819037944410
33.9592472277392	50.1876643591392
34.0290000000000	50.1929765016250
34.0910000000000	50.1963578535143
34.1550676941467	50.1985245769541
34.2190000000000	50.1992724150116
34.2804251423800	50.1989189419761
34.3496741017944	50.1974458077105
34.4186406040036	50.1945855796147
34.4800000000000	50.1909397120059
34.5440900000000	50.1862377342504
34.6080000000000	50.1805815717377
34.6746000000000	50.1734481958551
34.7428719290721	50.1649562654654
34.8053000000000	50.1563138847027
34.8681800000000	50.1465434369115
34.9300653396340	50.1360416014129
34.9930000000000	50.1242829434462
35.0585971599651	50.1108654243594
35.1262710902527	50.0960059394477
35.1890081000000	50.0811899227740
35.2516865836389	50.0652093837047
35.3164627828055	50.0476499105268
35.3812392225876	50.0290222554019
35.4470000000000	50.0091124787622
35.5096300000000	49.9893924915153
35.5745031286043	49.9680746046801
35.6383368393941	49.9463227613680
35.7037987115554	49.9236507556342
35.7704025303212	49.9002621863975
35.8360226683071	49.8770937715993
35.9036016441503	49.8535347976335
35.9618977821232	49.8337578132133
36.0293230793379	49.8118234742442
36.0989255656713	49.7903273037339
36.1660000000000	49.7714634793444
36.2246470667167	49.7564529981488
36.2907964347806	49.7418121977460
36.3495165482333	49.7306981640493
36.4133000000000	49.7208838958774
36.4751350999668	49.7137033277522
36.5458015050066	49.7084833629402
36.6120000000000	49.7065106399697
36.6753201224315	49.7070351407664
36.7348870959189	49.7097485935974
36.8000000000000	49.7151154895101
36.8637039074469	49.7229130322558
36.9213000000000	49.7319048900351
36.9876872851660	49.7445601220637
37.0541419976047	49.7595306339051
37.1180224990754	49.7759272628326
37.1820000000000	49.7943087470706
37.2495947545628	49.8158258183977
37.3223889556768	49.8413225758367
37.3830446019494	49.8643035761838
37.4501225425716	49.8915858793514
37.5135416400022	49.9188741152767
37.5820000000000	49.9498281363300
37.6405720681201	49.9774221824226
37.7120000000000	50.0123168199004
37.7828652092778	50.0477603310169
37.8494352753656	50.0813650807836
37.9207619093454	50.1174341596293
37.9916000000000	50.1526266997776
38.0574114896784	50.1844020789379
38.1252446341842	50.2153252164184
38.1930000000000	50.2445259425798
38.2553540000000	50.2691084731620
38.3190380703766	50.2918124674921
38.3830000000000	50.3119629397828
38.4468018972993	50.3295949209767
38.5156000000000	50.3459342850067
38.5806523787220	50.3586935383084
38.6480000000000	50.3699056922112
38.7121966517720	50.3787304404473
38.7853000000000	50.3869729676430
38.8436452617378	50.3925712836727
38.9038360805955	50.3978133235743
38.9660900000000	50.4027796740364
39.0314836717816	50.4076561607702
39.0982063684774	50.4124177424763
39.1636000000000	50.4174624067235
39.2320000000000	50.4229760137960
39.2942030349325	50.4283304348111
39.3603697844788	50.4346584183976
39.4316150000000	50.4422705777979
39.4983004540808	50.4502442831587
39.5709061800545	50.4599850726257
39.6370353226655	50.4699297854550
39.7096169787954	50.4821451054676
39.7707404183199	50.4935112139162
39.8394291586983	50.5075733796277
39.9036000000000	50.5216949829870
39.9761800000000	50.5387591820286
40.0387583604669	50.5539384961718
40.1095637203547	50.5710328230955
40.1734567486690	50.5856981261776
40.2333766223037	50.5980361614366
40.2966531683100	50.6084055554984
40.3590492095408	50.6151661803698
40.4263000000000	50.6169931285882
40.4871216688357	50.6129375642486
40.5544652226614	50.6013993579546
40.6143000000000	50.5843925418119
40.6860000000000	50.5555569588115
40.7480000000000	50.5238062324398
40.8168006723962	50.4816127416923
40.8813000000000	50.4359265432033
40.9446000000000	50.3860369239171

==> figures/data/dynamics/data3.txt <==
1   50
0.966999999999999	49.9995396290041
1.03070240472596	49.9995722501674
1.09800000000000	49.9999675630544
1.16522711896489	49.9996266570665
1.22856970496194	49.9994195285610
1.28762051815389	49.9993396215136
1.35691914791919	49.9996132536315
1.41843578497784	49.9995149584688
1.47764235505659	49.9992717233909
1.53955090409437	49.9990357391906
1.59826580087203	49.9987590692076
1.65971979117582	49.9983711877594
1.72300000000000	49.9977869447435
1.78677127574570	49.9971222539412
1.85588601233747	49.9968095274524
1.92400000000000	49.9962403206958
1.99072586315893	49.9954107714253
2.05569703711984	49.9951136120983
2.11722490792523	49.9946189476372
2.18400000000000	49.9939363855791
2.24892326142919	49.9927483501065
2.31895185015782	49.9924278514229
2.38030000000000	49.9919347887590
2.44100000000000	49.9913921045809
2.50360000000000	49.9908903898776
2.56362363614792	49.9905089642666
2.63053836921754	49.9897816791501
2.69368078645040	49.9895366533903
2.75900000000000	49.9896163521474
2.82718000000000	49.9891401771408
2.89500000000000	49.9890666062452
2.96387185069869	49.9892028240191
3.03500000000000	49.9890502264432
3.10000000000000	49.9894323913105
3.16818000000000	49.9892089728893
3.23173792758981	49.9894071173484
3.29617961420190	49.9899417215994
3.36200000000000	49.9905467576882
3.42753872868673	49.9907418891515
3.49523445132241	49.9912987838302
3.56586193723473	49.9921087746997
3.64230000000000	49.9930649527022
3.70415795413405	49.9936983167735
3.77248217754944	49.9942918702734
3.82921879098134	49.9952487461564
3.89900000000000	49.9965929783174
3.96530000000000	49.9976613655629
4.03064740000000	49.9984292323378
4.09018000000000	49.9995077375419
4.16092577767566	50.0011689888549
4.21896650121098	50.0020977995345
4.28226545738912	50.0034314681051
4.34700000000000	50.0044284668407
4.41422050000000	50.0055610368619
4.47805361263716	50.0070642990684
4.53700000000000	50.0080922242349
4.59563506555553	50.0091111500067
4.65849985226057	50.0104100390853
4.72534832213297	50.0112622091467
4.78467066009476	50.0121998665804
4.84862357313219	50.0129105276202
4.91900000000000	50.0144415617306
4.98594800070239	50.0149169579410
5.05921505189917	50.0161186309487
5.11960000000000	50.0167170068418
5.19066865485544	50.0167374757450
5.26007047899719	50.0177121476914
5.32511064969321	50.0176344116065
5.38700000000000	50.0175879475194
5.45841890806859	50.0180445924066
5.52200000000000	50.0178048545514
5.59246418140485	50.0170960042302
5.66330000000000	50.0168640671314
5.72600000000000	50.0160491564882
5.79060000000000	50.0151815292897
5.85011025000000	50.0144224627536
5.91533805722510	50.0137879487240
5.97864773821020	50.0128976736516
6.04514381698258	50.0114175745006
6.10319896118708	50.0103617919481
6.16852414799250	50.0087269988218
6.22521515715826	50.0076385907771
6.29751898218415	50.0059013228405
6.36161911181290	50.0044925629713
6.42963000000000	50.0024948894602
6.48820415591743	50.0010167328342
6.55030538738733	49.9993092230863
6.62036786263677	49.9977385035460
6.68724842299585	49.9957298621916
6.74550847403267	49.9942968969166
6.80554402668040	49.9926862717831
6.87661953916410	49.9906109472499
6.93963256965530	49.9891369125111
7.00200000000000	49.9877999214599
7.06049950000000	49.9865442979759
7.13055092299598	49.9846544682382
7.19523288002088	49.9835552262543
7.25912944244768	49.9827251533873
7.33173139215379	49.9813105543847
7.40584712236504	49.9806087587713
7.47044973099361	49.9797882222256
7.54150528749515	49.9796345460216
7.60837461401610	49.9791119425610
7.67923639519146	49.9791820272849
7.74400000000000	49.9792459505101
7.80926449533301	49.9792134916118
7.87925671951102	49.9798597758492
7.94400000000000	49.9804564765130
8.01052515199617	49.9809406756492
8.07471243220822	49.9818294989277
8.13942390340250	49.9831171723049
8.20230000000000	49.9842978599352
8.26583928946300	49.9855524888539
8.33120680068997	49.9867658305572
8.39800000000000	49.9885398255806
8.46430000000000	49.9902815471647
8.52571523206520	49.9918803356562
8.59548373841688	49.9936848707890
8.65882155201399	49.9956823019806
8.72349796453752	49.9977073855954
8.78630000000000	49.9995706356053
8.85366371755469	50.0014722833892
8.91548640994601	50.0034430386938
8.97763358201315	50.0054015262080
9.04019928324529	50.0073653810376
9.10900000000000	50.0091591165093
9.17866680354928	50.0111928900255
9.23900000000000	50.0128261211179
9.30921487973680	50.0143638737813
9.37030000000000	50.0156482183024
9.43616129433855	50.0171108625341
9.50472000000000	50.0185604867410
9.57400000000000	50.0192864096372
9.63537487313461	50.0201454634422
9.69230000000000	50.0206545422033
9.75143438939068	50.0210775947492
9.81600000000000	50.0214579838200
9.87483383135220	50.0215636415641
9.93713500000000	50.0216749057313
9.99945000000000	50.0215696488166
10.0617094606034	50.0212438665779
10.1217707238570	50.0207334135391
10.1880000000000	50.0196919178484
10.2518031099353	50.0186400510612
10.3113026974704	50.0176604827841
10.3769000000000	50.0165338733821
10.4410000000000	50.0153347411738
10.5030000000000	50.0138417336476
10.5696367081643	50.0118648972353
10.6353028275064	50.0101540271229
10.7033000000000	50.0083667621118
10.7678400000000	50.0062641254888
10.8348640000000	50.0041346851647
10.8987892674633	50.0022430602241
10.9600000000000	50.0003085010535
11.0227776548306	49.9983172661201
11.0857472744956	49.9962153167287
11.1447906505002	49.9944198619938
11.2141800000000	49.9921169097753
11.2770540000000	49.9904214807257
11.3393644030031	49.9888172107131
11.4022066379384	49.9872978806031
11.4684203943482	49.9854497238013
11.5350000000000	49.9839886588948
11.6000000000000	49.9829835577076
11.6684871374217	49.9816163747436
11.7325595587261	49.9805566758079
11.8055300422780	49.9795690523920
11.8659162808072	49.9791466688799
11.9425885105862	49.9788536346465
12.0083795322856	49.9787537763694
12.0734066822522	49.9786354338098
12.1380000000000	49.9790935284872
12.1960000000000	49.9795271165889
12.2650000000000	49.9807178665675
12.3411308580584	49.9816818599998
12.4090000000000	49.9828102068086
12.4704173388880	49.9839760037064
12.5292011825363	49.9850386603144
12.5953000000000	49.9865428690020
12.6580000000000	49.9883225179656
12.7256616679288	49.9902618169597
12.7944859523703	49.9920890322787
12.8625405328672	49.9944604451388
12.9300000000000	49.9962970698390
12.9887933516139	49.9982085030498
13.0554413762753	50.0003163415480
13.1230000000000	50.0024846153180
13.1873940820472	50.0044010528323
13.2555471585951	50.0066273794101
13.3252621099631	50.0087177323628
13.3919027847068	50.0106092973818
13.4570000000000	50.0126098748954
13.5165650091537	50.0141456493289
13.5791853319052	50.0156111387971
13.6440000000000	50.0170718496296
13.7027769197012	50.0182623444931
13.7739015001755	50.0191347837735
13.8385313440268	50.0201433819078
13.9016000000000	50.0209592590936
13.9651451760212	50.0214153700895
14.0280000000000	50.0216240961737
14.0946397473509	50.0215801959698
14.1588162267964	50.0216666953934
14.2257166357575	50.0213863923500
14.2946000000000	50.0205268766345
14.3550000000000	50.0198117384322
14.4184341832381	50.0189480998237
14.4818004113373	50.0178897701739
14.5497370736929	50.0162386878926
14.6112160849174	50.0147403645719
14.6750000000000	50.0131171630849
14.7400000000000	50.0114906395899
14.8060900000000	50.0093001716296
14.8736473358549	50.0069927810550
14.9341156023419	50.0049438857029
15.0002848626539	50.0029013529138
15.0714431103737	50.0000733239664
15.1345813313843	49.9979016699531
15.2056528587937	49.9954384068433
15.2681783840903	49.9931182103065
15.3377692774288	49.9907943054816
15.4040000000000	49.9887830040549
15.4738120343302	49.9862747764592
15.5412562919881	49.9846149335743
15.6008193832846	49.9829981044459
15.6661696916539	49.9811968340243
15.7317811973752	49.9795345114082
15.7860990974806	49.9787042763236
15.8415645283226	49.9779140433267
15.9096254306401	49.9767482036037
15.9792691442306	49.9762679820469
16.0474683763984	49.9757611084593
16.1160593149098	49.9755717588865
16.1823000000000	49.9759194541179
16.2476459225468	49.9761633035613
16.3150000000000	49.9766609310624
16.3901800000000	49.9776220985061
16.4561024210332	49.9788760410772
16.5180000000000	49.9802844603664
16.5793762625254	49.9818778179913
16.6491800000000	49.9836426987205
16.7180000000000	49.9858407723145
16.7830000000000	49.9880205120369
16.8470000000000	49.9901814133434
16.9103825000000	49.9924365975121
16.9743217500000	49.9949066850248
17.0274718534174	49.9971746759276
17.0965140273015	49.9999668862676
17.1617190786777	50.0027322451386
17.2291430586656	50.0053192959516
17.2955799665466	50.0081085804530
17.3585464115457	50.0107454173175
17.4184826122326	50.0130916492852
17.4810000000000	50.0154747174883
17.5390000000000	50.0175060341593
17.6033000000000	50.0196897219440
17.6680000000000	50.0215364605684
17.7262975137833	50.0232688943263
17.7860000000000	50.0248127541372
17.8476115090390	50.0261080347694
17.9124118977883	50.0272421544030
17.9705150144380	50.0281401132441
18.0370270000000	50.0290623772955
18.0995385594609	50.0295658392087
18.1614126681271	50.0298217665140
18.2320000000000	50.0294448612290
18.2987305076867	50.0293023957896
18.3669716769350	50.0284468563781
18.4310000000000	50.0274158680536
18.4940000000000	50.0262958519932
18.5600000000000	50.0249547432501
18.6396000000000	50.0227823229252
18.7055377294797	50.0204653312820
18.7693937824573	50.0181216420441
18.8360000000000	50.0157227768021
18.8930000000000	50.0132219587334
18.9570000000000	50.0106340122020
19.0255298500789	50.0072537772023
19.0983000000000	50.0040852470813
19.1600900000000	50.0010631637142
19.2265410195718	49.9973874183959
19.2944978354444	49.9941291007238
19.3600000000000	49.9911025885132
19.4216772636456	49.9881558950005
19.4820000000000	49.9852824027044
19.5534204458102	49.9817903075354
19.6140000000000	49.9792411333383
19.6795794420760	49.9767607292354
19.7427526607220	49.9744521945358
19.8043472649537	49.9723439981558
19.8640000000000	49.9705637867937
19.9306947898720	49.9685331370069
20	49.9673262935572
20.0617520476127	49.9663407788313
20.1253726119360	49.9654743243149
20.1930075862912	49.9644811938237
20.2530068493812	49.9642084569267
20.3230000000000	49.9648411410664
20.3810000000000	49.9652283904949
20.4420000000000	49.9659608881356
20.5010000000000	49.9668765967930
20.5650000000000	49.9681000603974
20.6310000000000	49.9693699286693
20.6994889283499	49.9718135449018
20.7680000000000	49.9740248987453
20.8254500000000	49.9764508313079
20.8886002155285	49.9788529830817
20.9487112844973	49.9816702695912
21.0152166851354	49.9849741587864
21.0771800000000	49.9882563283088
21.1401195232383	49.9918919674028
21.2074826250000	49.9954139198121
21.2730000000000	49.9991262486902
21.3443041816102	50.0035861846113
21.4038871814589	50.0072008578790
21.4713000000000	50.0106505974007
21.5320000000000	50.0142615557683
21.6000000000000	50.0185188480107
21.6651643635216	50.0219624296641
21.7241800000000	50.0251660788978
21.7817868689680	50.0281511202456
21.8483118650332	50.0310360887753
21.9085675679067	50.0336043804310
21.9695840983177	50.0359554600774
22.0360000000000	50.0383910964780
22.1062872540131	50.0404293528246
22.1776000000000	50.0420537193707
22.2462465469986	50.0430496658862
22.3074506889034	50.0436316970299
22.3826941704267	50.0441241157684
22.4526000000000	50.0436074548305
22.5170000000000	50.0431925021629
22.5860000000000	50.0420404934798
22.6502146372702	50.0404713459166
22.7147456544203	50.0385706462415
22.7801978682535	50.0365872313856
22.8500000000000	50.0333966673271
22.9082877417671	50.0307687521256
22.9795071239828	50.0272527205652
23.0454610981200	50.0235753023854
23.1110000000000	50.0191375739959
23.1730900000000	50.0150851585676
23.2366000000000	50.0109285048032
23.3030211976860	50.0066926262352
23.3694547545664	50.0015255783783
23.4313000000000	49.9969699776845
23.4970000000000	49.9925251611268
23.5652638774735	49.9879618117051
23.6347354648260	49.9827623386063
23.6973000000000	49.9788420581485
23.7626184855481	49.9750551017754
23.8211725743799	49.9715277125556
23.8814230838686	49.9681596220415
23.9485880906744	49.9644027581212
24.0124651630211	49.9611975975620
24.0690000000000	49.9590491672884
24.1364518486484	49.9565071902470
24.1985582380200	49.9548116888044
24.2630000000000	49.9534225365827
24.3280000000000	49.9519377036366
24.3940000000000	49.9508835489408
24.4630000000000	49.9510550595695
24.5227359067584	49.9510651399414
24.5904092670793	49.9511996642784
24.6592247060473	49.9524208123749
24.7238017681434	49.9539733108687
24.7900000000000	49.9554695828272
24.8543150000000	49.9576242730880
24.9163721857769	49.9603139881565
24.9760000000000	49.9630484943908
25.0340000000000	49.9659496995717
25.1001258742651	49.9700820385217
25.1667204149746	49.9742188288743
25.2333000000000	49.9782059823422
25.2960000000000	49.9827451006606
25.3620000000000	49.9881057700608
25.4192696895139	49.9923894475086
25.4893679320467	49.9979112557058
25.5486990646536	50.0027063221605
25.6130000000000	50.0077142452411
25.6850000000000	50.0140960096939
25.7433000000000	50.0187413236202
25.8070000000000	50.0236049702170
25.8680000000000	50.0281781551665
25.9320000000000	50.0324474935957
26.0020000000000	50.0376621639097
26.0733000000000	50.0415590285772
26.1391366098321	50.0457176984411
26.2076076701499	50.0493438627478
26.2746927807684	50.0520591705214
26.3403786444738	50.0549610167197
26.4040955960704	50.0570409608058
26.4607267210194	50.0583667851822
26.5236000000000	50.0594914373154
26.5880000000000	50.0598043432896
26.6497758598120	50.0597545392967
26.7173414312658	50.0593609285663
26.7830000000000	50.0585610139269
26.8450000000000	50.0570590927340
26.9086000000000	50.0547210974123
26.9707981724974	50.0520246346240
27.0347703860159	50.0488866593317
27.0984597813565	50.0456822900566
27.1683839990926	50.0410570190196
27.2344993190275	50.0362099863649
27.3063476250000	50.0308784534409
27.3662965929765	50.0258408069770
27.4250000000000	50.0207469431186
27.4926800549102	50.0141348012741
27.5560717785232	50.0083350678470
27.6195444703562	50.0023518808066
27.6887635238188	49.9950173566545
27.7566203384562	49.9887662785770
27.8250000000000	49.9818328944243
27.8920000000000	49.9752746514051
27.9610000000000	49.9696194598068
28.0238391435850	49.9639945851430
28.0831873909617	49.9592676719244
28.1497483895094	49.9537873932176
28.2200303031191	49.9496036855653
28.2843000000000	49.9454591423242
28.3440000000000	49.9422904908216
28.4168372850918	49.9390364187598
28.4773859550919	49.9367710542507
28.5545182019223	49.9343091335446
28.6137857702139	49.9330679374783
28.6788267919280	49.9327019300965
28.7396000000000	49.9325391436534
28.8030900000000	49.9327388966905
28.8670081000000	49.9332680416048
28.9302957659851	49.9345384376341
29.0049384012617	49.9371847075950
29.0726000000000	49.9397509244628
29.1360000000000	49.9432665665460
29.2030000000000	49.9473920867295
29.2665327977557	49.9512531569276
29.3283000000000	49.9558548600087
29.3943000000000	49.9612815512169
29.4614030407592	49.9677862814327
29.5250900000000	49.9737832546919
29.5830000000000	49.9798510843982
29.6473900000000	49.9863234362398
29.7177200000000	49.9942979093869
29.7791022595436	50.0012967034266
29.8398588218085	50.0082040505132
29.8922322324417	50.0136007627406
29.9510000000000	50.0202251217806
30.0179006182754	50.0279647356523
30.0834661374431	50.0351458660845
30.1440000000000	50.0413496913902
30.2051112535477	50.0472741863486
30.2674619614634	50.0528409621053
30.3375873812159	50.0590606057024
30.4000000000000	50.0640886915830
30.4687877385083	50.0683522584037
30.5291745151613	50.0720721345391
30.5990000000000	50.0763554036096
30.6670000000000	50.0789168660169
30.7465159418996	50.0815453545549
30.8099709721325	50.0827406873405
30.8736122950309	50.0836628612672
30.9326000000000	50.0837330985805
30.9932524911044	50.0833363234444
31.0530000000000	50.0823195254231
31.1191800000000	50.0809569846965
31.1810000000000	50.0785518249172
31.2497921161998	50.0745269612539
31.3153000000000	50.0707998119676
31.3826000000000	50.0660507205162
31.4380000000000	50.0614485455334
31.5064577368757	50.0546515108699
31.5654227904259	50.0486242378490
31.6259120000000	50.0417730998898
31.6836673872728	50.0350767175812
31.7511644719196	50.0260363773762
31.8213681499715	50.0174214778922
31.8920000000000	50.0071824584901
31.9588139765227	49.9982212108653
32.0338810258260	49.9872436366717
32.0950000000000	49.9788053862229
32.1555364897897	49.9705790005683
32.2178328506103	49.9624868268978
32.2860000000000	49.9537693723476
32.3480000000000	49.9462732356250
32.4152009244155	49.9389556849287
32.4712305295768	49.9331597263008
32.5294635000000	49.9277907284037
32.5975980833909	49.9225212102604
32.6661531170327	49.9174447006195
32.7263240000000	49.9136998859244
32.7871772985124	49.9105450624505
32.8501196584546	49.9078271079786
32.9098520000000	49.9059632177178
32.9743520007367	49.9047706166893
33.0443857797549	49.9043146716114
33.1150000000000	49.9040157457245
33.1800900000000	49.9045198815277
33.2409798723310	49.9059726352146
33.3114654332107	49.9082454817614
33.3733000000000	49.9111659893456
33.4424000000000	49.9155339343667
33.5105421179038	49.9204131098151
33.5758400000000	49.9260737724035
33.6366112252562	49.9321653215756
33.6954370039331	49.9387245967781
33.7652971556037	49.9470991503696
33.8350000000000	49.9560269952619
33.9007200000000	49.9658800334906
33.9592472277392	49.9748754260236
34.0290000000000	49.9863780306081
34.0910000000000	49.9964203018299
34.1550676941467	50.0068423359552
34.2190000000000	50.0176554164683
34.2804251423800	50.0279450657510
34.3496741017944	50.0392744665494
34.4186406040036	50.0496726617548
34.4800000000000	50.0589400162039
34.5440900000000	50.0683204845765
34.6080000000000	50.0765211194231
34.6746000000000	50.0841800897579
34.7428719290721	50.0922240750215
34.8053000000000	50.0985799316643
34.8681800000000	50.1040259130573
34.9300653396340	50.1087188663106
34.9930000000000	50.1126961486465
35.0585971599651	50.1165326310175
35.1262710902527	50.1197878587549
35.1890081000000	50.1217092989376
35.2516865836389	50.1229829290787
35.3164627828055	50.1237987541456
35.3812392225876	50.1241080397948
35.4470000000000	50.1233191585626
35.5096300000000	50.1217308633519
35.5745031286043	50.1191334945102
35.6383368393941	50.1162088232403
35.7037987115554	50.1122111988077
35.7704025303212	50.1067057831206
35.8360226683071	50.1006024996913
35.9036016441503	50.0930076168955
35.9618977821232	50.0857161360397
36.0293230793379	50.0754133517159
36.0989255656713	50.0639022276455
36.1660000000000	50.0517627714124
36.2246470667167	50.0403065739695
36.2907964347806	50.0256107840415
36.3495165482333	50.0128801971713
36.4133000000000	49.9982945766430
36.4751350999668	49.9843571587933
36.5458015050066	49.9688816155227
36.6120000000000	49.9536218823033
36.6753201224315	49.9403773629431
36.7348870959189	49.9284584003388
36.8000000000000	49.9168369590882
36.8637039074469	49.9062343099507
36.9213000000000	49.8973481603267
36.9876872851660	49.8883404261966
37.0541419976047	49.8802306841297
37.1180224990754	49.8745010173989
37.1820000000000	49.8699910919110
37.2495947545628	49.8655727086771
37.3223889556768	49.8627814289529
37.3830446019494	49.8609631485669
37.4501225425716	49.8591838096857
37.5135416400022	49.8582698574409
37.5820000000000	49.8586537600340
37.6405720681201	49.8587532849152
37.7120000000000	49.8591450427880
37.7828652092778	49.8608884057150
37.8494352753656	49.8624101731539
37.9207619093454	49.8649670339584
37.9916000000000	49.8682343827878
38.0574114896784	49.8724261157747
38.1252446341842	49.8787543895958
38.1930000000000	49.8853929766114
38.2553540000000	49.8936476570977
38.3190380703766	49.9039929527281
38.3830000000000	49.9163395993542
38.4468018972993	49.9301196223894
38.5156000000000	49.9458019617753
38.5806523787220	49.9629129977734
38.6480000000000	49.9817825347281
38.7121966517720	49.9995775945433
38.7853000000000	50.0207322112956
38.8436452617378	50.0370193718879
38.9038360805955	50.0533112070413
38.9660900000000	50.0693116368017
39.0314836717816	50.0843458285405
39.0982063684774	50.0982052538459
39.1636000000000	50.1107603757565
39.2320000000000	50.1209432778024
39.2942030349325	50.1284229322200
39.3603697844788	50.1347059836397
39.4316150000000	50.1385599426905
39.4983004540808	50.1398654851914
39.5709061800545	50.1383674745639
39.6370353226655	50.1346636151442
39.7096169787954	50.1281066009095
39.7707404183199	50.1200833101358
39.8394291586983	50.1092306511161
39.9036000000000	50.0969590959972
39.9761800000000	50.0800301326616
40.0387583604669	50.0641685583353
40.1095637203547	50.0444434264497
40.1734567486690	50.0259574870492
40.2333766223037	50.0088579746181
40.2966531683100	49.9915690321249
40.3590492095408	49.9765090715181
40.4263000000000	49.9637675695919
40.4871216688357	49.9556570706111
40.5544652226614	49.9514689427956
40.6143000000000	49.9529317739387
40.6860000000000	49.9607193834082
40.7480000000000	49.9719944111916
40.8168006723962	49.9886100379538
40.8813000000000	50.0072625066961
40.9446000000000	50.0269988053329

==> figures/data/dynamics_def/data1.txt <==
0   50
0.9 50
0.966999999999999	49.9992027672394
1.03527313243685	49.9990877865340
1.10080584449656	49.9990300675408
1.16709810000000	49.9993744656410
1.22114525550311	49.9991886192966
1.28800000000000	49.9995183704193
1.35683779532655	49.9992594391945
1.41400000000000	49.9994012056768
1.48107084503244	49.9990884198458
1.54781986334888	49.9994528509226
1.61116827957535	49.9994159663231
1.67530739192924	49.9991561610653
1.73600000000000	49.9990579770035
1.80300000000000	49.9982085128765
1.86607889249854	49.9982161530715
1.92739490147879	49.9982121719659
1.98810798667859	49.9981915096388
2.05060000000000	49.9981625949348
2.11748666671509	49.9979985744966
2.18600000000000	49.9977527575813
2.25147646930268	49.9978195582511
2.32040033545275	49.9974093486071
2.38473344966316	49.9971110734852
2.44561948209388	49.9968446387485
2.51230829156227	49.9966007442664
2.58144838720335	49.9959335207354
2.64639696121429	49.9955632995812
2.71053259230932	49.9950292104856
2.77727386654368	49.9946299317730
2.84686617893584	49.9940208596507
2.90907028538075	49.9936453212268
2.97271658844770	49.9931867901091
3.03464897313772	49.9927994284530
3.10576661600700	49.9923137319408
3.16647632128922	49.9920053158527
3.23360000000000	49.9916244434518
3.29427249037094	49.9913548897852
3.35741615786274	49.9911314677506
3.42869176032868	49.9908944893072
3.49422964334977	49.9907775821188
3.56461500000000	49.9909992239456
3.62700440362604	49.9911044231512
3.69413500000000	49.9913412903823
3.75830000000000	49.9916187434906
3.82700000000000	49.9920960596300
3.88613159629974	49.9924025740053
3.94700000000000	49.9929402487495
4.01430000000000	49.9936239604506
4.08030000000000	49.9942687975481
4.14641580143450	49.9951032850672
4.22018800338396	49.9960178116510
4.29085083183612	49.9971086901066
4.36036793169345	49.9980866603652
4.42114132181717	49.9990676158514
4.48884901500375	50.0003156274500
4.55445000000000	50.0013705700043
4.61435181049248	50.0023928552290
4.68200000000000	50.0034507520459
4.74727275934130	50.0046009394847
4.81139214762779	50.0057556994610
4.88000000000000	50.0067483469328
4.95000000000000	50.0078751987519
5.01390000000000	50.0087628215017
5.07628096030881	50.0096099763657
5.14867835292664	50.0103508598783
5.21400000000000	50.0111490779000
5.27882980466291	50.0117753973642
5.34378967096691	50.0121769991609
5.40260097273180	50.0125810292740
5.46918188710023	50.0129337821745
5.52980509019016	50.0131534185351
5.59052919295649	50.0132752025562
5.65481646557283	50.0133934675450
5.71863516556940	50.0131279523365
5.78024315844299	50.0128476546207
5.84474006588530	50.0124421150694
5.90389666870831	50.0120451614687
5.96967874438750	50.0112209785371
6.03686216728067	50.0107661924560
6.10200000000000	50.0098609964573
6.17460000000000	50.0091884439317
6.24400000000000	50.0079719963714
6.30669750000000	50.0070793134980
6.37700000000000	50.0062230274399
6.44121003830438	50.0050688301303
6.51547062236490	50.0040226501043
6.58214553307751	50.0026545250471
6.65462611422726	50.0016340414280
6.72043954112930	50.0003678864035
6.78463297185115	49.9991439047531
6.84886906016556	49.9981944176242
6.91300000000000	49.9973869650850
6.97600000000000	49.9963996387952
7.03556073083155	49.9955157584281
7.09710434914516	49.9946275947854
7.15748756128713	49.9937850968808
7.21806130938295	49.9929764657351
7.28019042676341	49.9921757731243
7.34740938001852	49.9913935116740
7.41738257885213	49.9909094196952
7.48130000000000	49.9902416966505
7.54638912305259	49.9897160351711
7.60947875590728	49.9894411116786
7.67560000000000	49.9892103560373
7.74900000000000	49.9888707434817
7.81683201092253	49.9889324892640
7.88300000000000	49.9888471739407
7.95000000000000	49.9890108553406
8.01876153045648	49.9894165340950
8.09222584025004	49.9897533412676
8.16207321423928	49.9901158428322
8.22140228075166	49.9905828586329
8.28221562957370	49.9910798372019
8.35300000000000	49.9918725338355
8.41800000000000	49.9925670230424
8.48600000000000	49.9931925690019
8.54884958491610	49.9940278985420
8.61300000000000	49.9950443861980
8.67500000000000	49.9959444067292
8.73223493408938	49.9967267565974
8.80630000000000	49.9975835081510
8.86009000000000	49.9984772953581
8.92913104765420	49.9993571649981
8.99213293465753	50.0003418133610
9.05422858388332	50.0012614543334
9.11946365333513	50.0020508988351
9.18050085868380	50.0028177730973
9.24421632699690	50.0035529653978
9.31754254271689	50.0044524226391
9.38209326789572	50.0050314379732
9.44861470372742	50.0057001414133
9.52130000000000	50.0062129457657
9.59047298547423	50.0068399386992
9.65738149607865	50.0072355716988
9.72140000000000	50.0074494545527
9.79600000000000	50.0077614883493
9.86548070659882	50.0077980058444
9.93010682306851	50.0078047833894
9.98848038265987	50.0077125027261
10.0581200138589	50.0076121031947
10.1255116437256	50.0072658133606
10.1850000000000	50.0069380706783
10.2453000000000	50.0065899266932
10.3084776413987	50.0062678633361
10.3750000000000	50.0057970622393
10.4373000000000	50.0052502917151
10.5043000000000	50.0044918371414
10.5720000000000	50.0038018499471
10.6422452846856	50.0030162827676
10.7097806898721	50.0024003032597
10.7763274005355	50.0016005442188
10.8477541143993	50.0009173110696
10.9090000000000	50.0003075064496
10.9789455163342	49.9993787007215
11.0433000000000	49.9987629488878
11.1067844736887	49.9982708761607
11.1774846722827	49.9971990138963
11.2452314775030	49.9969024042869
11.3101837072459	49.9964819462657
11.3755936283977	49.9958892895059
11.4340000000000	49.9955931210243
11.5010000000000	49.9952329572358
11.5661837088497	49.9951759241228
11.6254905096036	49.9950311117064
11.6886005634273	49.9950012405162
11.7514282821008	49.9949085357636
11.8201972783072	49.9945277944993
11.8844193665755	49.9948164945616
11.9475502855659	49.9950898407904
12.0100244998217	49.9952998226757
12.0730000000000	49.9954672782228
12.1375290756288	49.9955901107412
12.2008358780667	49.9959748655811
12.2610734820715	49.9964027792655
12.3270000000000	49.9971582806900
12.3920000000000	49.9976706822481
12.4547200000000	49.9980038387253
12.5194246045861	49.9984159196379
12.5910000000000	49.9994332912594
12.6563000000000	49.9998125763988
12.7181800000000	50.0004137736627
12.7808059662678	50.0009701842698
12.8549000000000	50.0017499794827
12.9179616415451	50.0021453386631
12.9870000000000	50.0029353012085
13.0520559111705	50.0034030143946
13.1175626557556	50.0036121336109
13.1882155568262	50.0043655578079
13.2498256188109	50.0047598681120
13.3127456810483	50.0049285175162
13.3762683003948	50.0049729307190
13.4372610479971	50.0051219617610
13.5060000000000	50.0055489446155
13.5716599435214	50.0056686062230
13.6325790163001	50.0056571025477
13.7003348949258	50.0053075041468
13.7630000000000	50.0052068309182
13.8321318682024	50.0047420217373
13.8973805659567	50.0040653501541
13.9596519360378	50.0038185472270
14.0257960213688	50.0038997652915
14.0888445033258	50.0035623956563
14.1641800000000	50.0028374255321
14.2330000000000	50.0022465467769
14.2972081325650	50.0014500495457
14.3601574003466	50.0009370066171
14.4273021135414	50.0007667620829
14.4981715236771	49.9996561666664
14.5661642674340	49.9994767682520
14.6314336419849	49.9987695189179
14.6916048516447	49.9982214679574
14.7520000000000	49.9977098675108
14.8162242750955	49.9968428996371
14.8832428619547	49.9965155298655
14.9491485237388	49.9962435040173
15.0140000000000	49.9955535091197
15.0783989102335	49.9949063440237
15.1462900624028	49.9948113375906
15.2155794345235	49.9942366047456
15.2740000000000	49.9940946624191
15.3325186626586	49.9938928358521
15.3979051555401	49.9933400721751
15.4669029383133	49.9935638321288
15.5333150000000	49.9933854552882
15.5941262858852	49.9933993247843
15.6564466504321	49.9933945774305
15.7222578582362	49.9935586145253
15.7889106587888	49.9941645371105
15.8516743403837	49.9944640892532
15.9140769619298	49.9947071267951
15.9762309129674	49.9950237382352
16.0390898360122	49.9954184210566
16.1046623944145	49.9961496525517
16.1655077033810	49.9967514006658
16.2275163664493	49.9974487737257
16.2970000000000	49.9979074402201
16.3645688865645	49.9987191394243
16.4257163922335	49.9994676687500
16.4902101485664	50.0002973193383
16.5520000000000	50.0008658813902
16.6195654261055	50.0012295263315
16.6820000000000	50.0019617740688
16.7490000000000	50.0030062959130
16.8154117886557	50.0033804582105
16.8799345386655	50.0039508004635
16.9473001119625	50.0048717002549
17.0120000000000	50.0053312969953
17.0810000000000	50.0056257176726
17.1487314926175	50.0063681834427
17.2186000000000	50.0063554491385
17.2812345704298	50.0067260864806
17.3461895246101	50.0072241882747
17.4075138364952	50.0074289216743
17.4754170052881	50.0072336527434
17.5364500000000	50.0071925672752
17.6020922671727	50.0071457561464
17.6670000000000	50.0072212566438
17.7387302739485	50.0065841266665
17.7986667612921	50.0061476196217
17.8643105953024	50.0059668015365
17.9354752513445	50.0053297148750
18.0013671625655	50.0047796653064
18.0688650983629	50.0044791707039
18.1388393269741	50.0036017985073
18.2003150000000	50.0030300865644
18.2634901240920	50.0025946693675
18.3337200000000	50.0019447840155
18.3972328701133	50.0011853448449
18.4631540986858	50.0005428206173
18.5295916325961	50.0000083193293
18.5895811345315	49.9993673781547
18.6569000000000	49.9985019702926
18.7260000000000	49.9976792829976
18.7955971984607	49.9970180402722
18.8660000000000	49.9963117639177
18.9305626913943	49.9958493213659
18.9977100249599	49.9951741715023
19.0647790173845	49.9946578419863
19.1343000000000	49.9943125404400
19.1977294133853	49.9938200066543
19.2695180768218	49.9936342404028
19.3386960000000	49.9933301989910
19.3996848133487	49.9931509454445
19.4754484386885	49.9931516280155
19.5421712582800	49.9930706404350
19.6050000000000	49.9932181729094
19.6700900000000	49.9934037804501
19.7384544299758	49.9934115170645
19.8063000000000	49.9938219387748
19.8707443546643	49.9943257867734
19.9405362929263	49.9945535606855
20.0060000000000	49.9951281056352
20.0782651043113	49.9956524952931
20.1486392101762	49.9964095645189
20.2110000000000	49.9970608979951
20.2761800000000	49.9975937095274
20.3354736492738	49.9982336797398
20.4010000000000	49.9987483034243
20.4673140101153	49.9995863197452
20.5354486775829	50.0001888212734
20.6021096440492	50.0007200581595
20.6670000000000	50.0014985888570
20.7250000000000	50.0019420627407
20.7949000000000	50.0025921546305
20.8643147047196	50.0029793867735
20.9319323628154	50.0036577517121
20.9947200000000	50.0039474483680
21.0565641103483	50.0043692352988
21.1230000000000	50.0047927074608
21.1820829758098	50.0051007341282
21.2554388242687	50.0054712726861
21.3210000000000	50.0056794754526
21.3854454103172	50.0060625339885
21.4504100090956	50.0063507024040
21.5170972000000	50.0060794844876
21.5854678053204	50.0060704818834
21.6498187212523	50.0059809735479
21.7137914366439	50.0056681598114
21.7895180072108	50.0055562646471
21.8614307154237	50.0050052211252
21.9320000000000	50.0047828649845
22.0010000000000	50.0042003738695
22.0644500000000	50.0038727649053
22.1297512563830	50.0034635682894
22.1915506484249	50.0029015186224
22.2588935759038	50.0020568188848
22.3169068710429	50.0015473698365
22.3826355995306	50.0010432623140
22.4573000000000	50.0002007589703
22.5270000000000	49.9998424070875
22.5963298645726	49.9989508297976
22.6673381111222	49.9984971291100
22.7350000000000	49.9976688519632
22.8030000000000	49.9971211237302
22.8705529095676	49.9966964354700
22.9447400000000	49.9959742124207
23.0082146034372	49.9957478386077
23.0760000000000	49.9952034421359
23.1449000000000	49.9950936010686
23.2078230218382	49.9950145205798
23.2670000000000	49.9948637305794
23.3300900000000	49.9947356807704
23.3976635434566	49.9942487973725
23.4680770774616	49.9945919785887
23.5332314819538	49.9944201760563
23.6021945392201	49.9944762958629
23.6755368553462	49.9945465490076
23.7501730217600	49.9952267391405
23.8209645842410	49.9952646110263
23.8888366835889	49.9960192831874
23.9491778236362	49.9964738423957
24.0144919865449	49.9967071006360
24.0836722185546	49.9973393442138
24.1471350000000	49.9981136798096
24.2133000000000	49.9985949597484
24.2851903458897	49.9992986390823
24.3524028342993	49.9999672234186
24.4161112805763	50.0003878048314
24.4768167246324	50.0009222648770
24.5380000000000	50.0013731863018
24.6060000000000	50.0021881430066
24.6674767956404	50.0027190705262
24.7320000000000	50.0031989563621
24.7970000000000	50.0033700767467
24.8638319738145	50.0038739022721
24.9265561524628	50.0043626227925
24.9910900000000	50.0047442122171
25.0556502164029	50.0048161833743
25.1203447459677	50.0050121610418
25.1850000000000	50.0054049457264
25.2556751511681	50.0054366264850
25.3236000000000	50.0054964604410
25.3887842290372	50.0056020915610
25.4521202017876	50.0054014637622
25.5167200000000	50.0051662214479
25.5821417053505	50.0049649515685
25.6480000000000	50.0048125885512
25.7154847600398	50.0043809644806
25.7791247377948	50.0039695177112
25.8465024046342	50.0036593338620
25.9043150000000	50.0030498695306
25.9760000000000	50.0021939141189
26.0420000000000	50.0018166850536
26.1072029594629	50.0014464158571
26.1737584000000	50.0008293866661
26.2415000000000	50.0002332778402
26.3060000000000	49.9997790952093
26.3667481920095	49.9992561559257
26.4346360000000	49.9986290605912
26.4990000000000	49.9980684756866
26.5656019391231	49.9976789837925
26.6383000000000	49.9970291239906
26.7001800000000	49.9966157926934
26.7616000000000	49.9962241876477
26.8310000000000	49.9958846695929
26.8940000000000	49.9955442608796
26.9602757872301	49.9951009273356
27.0344500000000	49.9949273806368
27.0970375242495	49.9947560618275
27.1650000000000	49.9945049499532
27.2454174950129	49.9944774442003
27.3145892735465	49.9944520788585
27.3789070330351	49.9943992056651
27.4400000000000	49.9945490764801
27.5102419404558	49.9948864686455
27.5770000000000	49.9949931581832
27.6410000000000	49.9953224469644
27.6981325623365	49.9956326530760
27.7660000000000	49.9960078306615
27.8360000000000	49.9964823953045
27.9005016768304	49.9969063702858
27.9672790000000	49.9975974676904
28.0298648404982	49.9981170149265
28.0972328765396	49.9985600385198
28.1664988789939	49.9992582456839
28.2298566312658	49.9999073981593
28.2964285322217	50.0004121394937
28.3654429892421	50.0009074419788
28.4320856651707	50.0015489212384
28.4937754097995	50.0020551747715
28.5620961922372	50.0025777285700
28.6291734166314	50.0031276128553
28.6923946963422	50.0036453635915
28.7609389208757	50.0040412638596
28.8254276131070	50.0044153010853
28.8887612684857	50.0047783098328
28.9600000000000	50.0051016659258
29.0215874900000	50.0053046465352
29.0906401889141	50.0055433682805
29.1603785686503	50.0056026545980
29.2286150000000	50.0056189554599
29.2954481405932	50.0056788418761
29.3600000000000	50.0054648719769
29.4223543023447	50.0052706100117
29.4921392838314	50.0052007561432
29.5602457983009	50.0048060875661
29.6240000000000	50.0044546205576
29.6895597714670	50.0041000800262
29.7583000000000	50.0037026204927
29.8185720854679	50.0032619402214
29.8821908126724	50.0028892417845
29.9500000000000	50.0024231083910
30.0170900000000	50.0017604662146
30.0855409286774	50.0013112585525
30.1543243590577	50.0006793432711
30.2198031032181	49.9999185150870
30.2862406180576	49.9993914678924
30.3512153325383	49.9988461120977
30.4172060916926	49.9983232274223
30.4777420856578	49.9978771960485
30.5386896484875	49.9974247249316
30.6102512756469	49.9969516654423
30.6767818303786	49.9965568463685
30.7441931347627	49.9959211684526
30.8124887761173	49.9957103847683
30.8862658482358	49.9952316231903
30.9497407447680	49.9950616178454
31.0236000000000	49.9948024259582
31.0922501930608	49.9947753547842
31.1622445075635	49.9945783964941
31.2330000000000	49.9948057169900
31.2980000000000	49.9948259311817
31.3704254028334	49.9947014120952
31.4366128737491	49.9950874192777
31.4980559434445	49.9952778870705
31.5741420379570	49.9956810600587
31.6355259737274	49.9959961272282
31.6960000000000	49.9963519537682
31.7645271847763	49.9963922652184
31.8280000000000	49.9969844515899
31.8905140106467	49.9976053097562
31.9560900000000	49.9982888435623
32.0210000000000	49.9984195051650
32.0806583527383	49.9989530515782
32.1510000000000	49.9995759873269
32.2171800000000	50.0002672938507
32.2817236576527	50.0005477936495
32.3500000000000	50.0012381158780
32.4209000000000	50.0018019566630
32.4940000000000	50.0026377669067
32.5520000000000	50.0030093448862
32.6130000000000	50.0035113778771
32.6846000000000	50.0035856757945
32.7480000000000	50.0039929354247
32.8180000000000	50.0046449636271
32.8813881601041	50.0046732888835
32.9480000000000	50.0047220456126
33.0032431882313	50.0048505217592
33.0690768594169	50.0050211584266
33.1290000000000	50.0050559282461
33.1950000000000	50.0053991174759
33.2576421868257	50.0053185289033
33.3280000000000	50.0048414654108
33.3921412425734	50.0049492878272
33.4660000000000	50.0044000537818
33.5288251476574	50.0041729652575
33.5895347145537	50.0040157944108
33.6600000000000	50.0036830076201
33.7230000000000	50.0029335407264
33.7891096481098	50.0025933940894
33.8504903501768	50.0022322327790
33.9163000000000	50.0017913264462
33.9785037023178	50.0012885731811
34.0383000000000	50.0008403115286
34.1085273755676	50.0001805966234
34.1822222642392	49.9996039866606
34.2553647315741	49.9993203772129
34.3200000000000	49.9987066593653
34.3841800000000	49.9981131051555
34.4494430365583	49.9977630547437
34.5178116247656	49.9975019771926
34.5768455113808	49.9971584391830
34.6453916526393	49.9964903615081
34.7110000000000	49.9963086349705
34.7790000000000	49.9961790798792
34.8443770141807	49.9957272222335
34.9200000000000	49.9957558481227
34.9815358475555	49.9955608679692
35.0445156925592	49.9953736532027
35.1070000000000	49.9952947041963
35.1688895077259	49.9953960092300
35.2343096906965	49.9957784967072
35.2968591081227	49.9959391600352
35.3640000000000	49.9957741672105
35.4321827810455	49.9961263005317
35.5030000000000	49.9962631897966
35.5721430238349	49.9967736566094
35.6366572494070	49.9972135403765
35.6945101433308	49.9974586577389
35.7673438351525	49.9975801288361
35.8354846890439	49.9982030609818
35.8997757544833	49.9986868935025
35.9714320594667	49.9989610073871
36.0401209719929	49.9996851152617
36.1063900000000	49.9998928958709
36.1741800000000	50.0005461552134
36.2387821669374	50.0010735004306
36.2971710744021	50.0015183161458
36.3591528164870	50.0019374681866
36.4212734686200	50.0021740163210
36.4887741660257	50.0022616690308
36.5580000000000	50.0030991412030
36.6235189665506	50.0031427576558
36.6887705011805	50.0032873780869
36.7573897000000	50.0040516766437
36.8187754766577	50.0041849698462
36.8813000000000	50.0042030213873
36.9452418711251	50.0040935824239
37.0182461350818	50.0046350178116
37.0887981586530	50.0041754494669
37.1505755369700	50.0042653405901
37.2190000000000	50.0044414890900
37.2850000000000	50.0038192651886
37.3567533970279	50.0041181764550
37.4213029527671	50.0036937105966
37.4936000000000	50.0033023768421
37.5620000000000	50.0029445689045
37.6353208783573	50.0027320566807
37.6981375163977	50.0024462651369
37.7655256871644	50.0015869782514
37.8336000000000	50.0014132644780
37.8972991004663	50.0011508216186
37.9620000000000	50.0005080177031
38.0311800000000	49.9998918387894
38.0950000000000	49.9997170831587
38.1640960005560	49.9989222384624
38.2374661034252	49.9986381300261
38.2974942023543	49.9982494891750
38.3689185327158	49.9974555151487
38.4394026320112	49.9974302791905
38.4965335019748	49.9971748742404
38.5603567000000	49.9968481502046
38.6266177330699	49.9962603616273
38.6890000000000	49.9960394911801
38.7574492989687	49.9961985026273
38.8293829423687	49.9956078251133
38.9010000000000	49.9957313744929
38.9683336055749	49.9953707314148
39.0241800000000	49.9955107944538
39.0935258139049	49.9956367897087
39.1510000000000	49.9955922912837
39.2171890000000	49.9959528418141
39.2821953481749	49.9960376160282
39.3483157896437	49.9960229100689
39.4173260969303	49.9966527762981
39.4780000000000	49.9969383884347
39.5407975650000	49.9971811202463
39.6102297299903	49.9973399151426
39.6720000000000	49.9978356720845
39.7355222183193	49.9984325116412
39.8095292934302	49.9986098848578
39.8754809822477	49.9993521043803
39.9388208880812	49.9998255078229
40.0030900000000	50.0000698413386
40.0687968408607	50.0004055624823
40.1421254384016	50.0010439813312
40.2113574495461	50.0014525334350
40.2754507034144	50.0016819843816
40.3421139814532	50.0020728549817
40.4130000000000	50.0025699962007
40.4786837139593	50.0029777442193
40.5472982662102	50.0031355333219
40.6160646678174	50.0034403608378
40.6836325454062	50.0035945263049
40.7580000000000	50.0038940442994
40.8232905999299	50.0040505466933
40.8910000000000	50.0043284610856
40.9550000000000	50.0044261364316

==> figures/data/dynamics_def/data2.txt <==
0   50
0.9 50
0.966999999999999	50.0004056179351
1.03527313243685	49.9993978025936
1.10080584449656	49.9978470568367
1.16709810000000	49.9963865616334
1.22114525550311	49.9951651322530
1.28800000000000	49.9938341521693
1.35683779532655	49.9923108889864
1.41400000000000	49.9911579289302
1.48107084503244	49.9899421297471
1.54781986334888	49.9887691830517
1.61116827957535	49.9875869363803
1.67530739192924	49.9865145527821
1.73600000000000	49.9856406351768
1.80300000000000	49.9848897070118
1.86607889249854	49.9841979259520
1.92739490147879	49.9835809307097
1.98810798667859	49.9830778741575
2.05060000000000	49.9826636698878
2.11748666671509	49.9823332143344
2.18600000000000	49.9824440401895
2.25147646930268	49.9823795523223
2.32040033545275	49.9825866340174
2.38473344966316	49.9830561962191
2.44561948209388	49.9836035055027
2.51230829156227	49.9840766019451
2.58144838720335	49.9850317397329
2.64639696121429	49.9859996845446
2.71053259230932	49.9869085634753
2.77727386654368	49.9879251882506
2.84686617893584	49.9893929336983
2.90907028538075	49.9906110315964
2.97271658844770	49.9919322720880
3.03464897313772	49.9932919384667
3.10576661600700	49.9951322827160
3.16647632128922	49.9965878044143
3.23360000000000	49.9981331202230
3.29427249037094	49.9996085936785
3.35741615786274	50.0011319096342
3.42869176032868	50.0030148942194
3.49422964334977	50.0043935059527
3.56461500000000	50.0061093451034
3.62700440362604	50.0074671802728
3.69413500000000	50.0087551020626
3.75830000000000	50.0100663800473
3.82700000000000	50.0114796718707
3.88613159629974	50.0124555311559
3.94700000000000	50.0133473043017
4.01430000000000	50.0140594469285
4.08030000000000	50.0149045751340
4.14641580143450	50.0156443296048
4.22018800338396	50.0160764488255
4.29085083183612	50.0163743793571
4.36036793169345	50.0165605592146
4.42114132181717	50.0165800976924
4.48884901500375	50.0164148712983
4.55445000000000	50.0160752608794
4.61435181049248	50.0156748755251
4.68200000000000	50.0152747803197
4.74727275934130	50.0145701734349
4.81139214762779	50.0137483873616
4.88000000000000	50.0128924234367
4.95000000000000	50.0117986743935
5.01390000000000	50.0107241355422
5.07628096030881	50.0096374272543
5.14867835292664	50.0083066796548
5.21400000000000	50.0069077976657
5.27882980466291	50.0056761728177
5.34378967096691	50.0043820103058
5.40260097273180	50.0031364446417
5.46918188710023	50.0016598297394
5.52980509019016	50.0003797317986
5.59052919295649	49.9990901557435
5.65481646557283	49.9977725676283
5.71863516556940	49.9965542235580
5.78024315844299	49.9953902427218
5.84474006588530	49.9942628285112
5.90389666870831	49.9932735878137
5.96967874438750	49.9921974760513
6.03686216728067	49.9911464052857
6.10200000000000	49.9904067736532
6.17460000000000	49.9895503813947
6.24400000000000	49.9890903926524
6.30669750000000	49.9886780451427
6.37700000000000	49.9881912978007
6.44121003830438	49.9881095104688
6.51547062236490	49.9880091543444
6.58214553307751	49.9883418813646
6.65462611422726	49.9883692818930
6.72043954112930	49.9887651103519
6.78463297185115	49.9893076815740
6.84886906016556	49.9897845753530
6.91300000000000	49.9903058210799
6.97600000000000	49.9909638427462
7.03556073083155	49.9916852519558
7.09710434914516	49.9924916148436
7.15748756128713	49.9933275083858
7.21806130938295	49.9942059692215
7.28019042676341	49.9952119771241
7.34740938001852	49.9963005402885
7.41738257885213	49.9972526201944
7.48130000000000	49.9983530617656
7.54638912305259	49.9994326308561
7.60947875590728	50.0003376925359
7.67560000000000	50.0012345440008
7.74900000000000	50.0024014720421
7.81683201092253	50.0032188531448
7.88300000000000	50.0042412824022
7.95000000000000	50.0049996767146
8.01876153045648	50.0056456912916
8.09222584025004	50.0062369339783
8.16207321423928	50.0068791295474
8.22140228075166	50.0071693734202
8.28221562957370	50.0074125826918
8.35300000000000	50.0074793765768
8.41800000000000	50.0075260052718
8.48600000000000	50.0076354301228
8.54884958491610	50.0074918764685
8.61300000000000	50.0071353049486
8.67500000000000	50.0068278322995
8.73223493408938	50.0065682618007
8.80630000000000	50.0061373037828
8.86009000000000	50.0055871418340
8.92913104765420	50.0049644754699
8.99213293465753	50.0042606017082
9.05422858388332	50.0035221300954
9.11946365333513	50.0028326570079
9.18050085868380	50.0021246256975
9.24421632699690	50.0014421924331
9.31754254271689	50.0004134375309
9.38209326789572	49.9996957861192
9.44861470372742	49.9987783015998
9.52130000000000	49.9978889806528
9.59047298547423	49.9969973423654
9.65738149607865	49.9962155824929
9.72140000000000	49.9956617076744
9.79600000000000	49.9948460712721
9.86548070659882	49.9945223060805
9.93010682306851	49.9939648710198
9.98848038265987	49.9937358698181
10.0581200138589	49.9932523563629
10.1255116437256	49.9930784899424
10.1850000000000	49.9929859348188
10.2453000000000	49.9929683400561
10.3084776413987	49.9929708861778
10.3750000000000	49.9930413570454
10.4373000000000	49.9932957914539
10.5043000000000	49.9937527878521
10.5720000000000	49.9940081520418
10.6422452846856	49.9946916097255
10.7097806898721	49.9952293457171
10.7763274005355	49.9958256570094
10.8477541143993	49.9967072436397
10.9090000000000	49.9973856218077
10.9789455163342	49.9982186265048
11.0433000000000	49.9992044025603
11.1067844736887	49.9999841854865
11.1774846722827	50.0008234721358
11.2452314775030	50.0018254773331
11.3101837072459	50.0025452797021
11.3755936283977	50.0033174763515
11.4340000000000	50.0040748495217
11.5010000000000	50.0049484524291
11.5661837088497	50.0057000691843
11.6254905096036	50.0062830043651
11.6886005634273	50.0068399426958
11.7514282821008	50.0072907525810
11.8201972783072	50.0078474675182
11.8844193665755	50.0082320590741
11.9475502855659	50.0084928481970
12.0100244998217	50.0086068964870
12.0730000000000	50.0086850698293
12.1375290756288	50.0087463817619
12.2008358780667	50.0086656167011
12.2610734820715	50.0085367778424
12.3270000000000	50.0082823544646
12.3920000000000	50.0078492110769
12.4547200000000	50.0074339733358
12.5194246045861	50.0070588811267
12.5910000000000	50.0063686738411
12.6563000000000	50.0057481516199
12.7181800000000	50.0050376045571
12.7808059662678	50.0042721022762
12.8549000000000	50.0032145143050
12.9179616415451	50.0024077431597
12.9870000000000	50.0013857893750
13.0520559111705	50.0003302014415
13.1175626557556	49.9994787542886
13.1882155568262	49.9983339961033
13.2498256188109	49.9973949398820
13.3127456810483	49.9964924091322
13.3762683003948	49.9956606239204
13.4372610479971	49.9948570584121
13.5060000000000	49.9940690261055
13.5716599435214	49.9932256468035
13.6325790163001	49.9925967330056
13.7003348949258	49.9920650282701
13.7630000000000	49.9915427513003
13.8321318682024	49.9908965720444
13.8973805659567	49.9906455253513
13.9596519360378	49.9904214524951
14.0257960213688	49.9901285399362
14.0888445033258	49.9900007383937
14.1641800000000	49.9901577552813
14.2330000000000	49.9902000936832
14.2972081325650	49.9905691001321
14.3601574003466	49.9909268134780
14.4273021135414	49.9911971655677
14.4981715236771	49.9918375773820
14.5661642674340	49.9924404532206
14.6314336419849	49.9930995409991
14.6916048516447	49.9937909426918
14.7520000000000	49.9945943249244
14.8162242750955	49.9955977783757
14.8832428619547	49.9964822497561
14.9491485237388	49.9973318993942
15.0140000000000	49.9983713731646
15.0783989102335	49.9994370248320
15.1462900624028	50.0004454091654
15.2155794345235	50.0016586568276
15.2740000000000	50.0024616784917
15.3325186626586	50.0032627522129
15.3979051555401	50.0042668477961
15.4669029383133	50.0050553632429
15.5333150000000	50.0059133184948
15.5941262858852	50.0066271053443
15.6564466504321	50.0073076910527
15.7222578582362	50.0078992685983
15.7889106587888	50.0083254691310
15.8516743403837	50.0087403165137
15.9140769619298	50.0090937309641
15.9762309129674	50.0093777962790
16.0390898360122	50.0095521302164
16.1046623944145	50.0096693210602
16.1655077033810	50.0096295615706
16.2275163664493	50.0094961780413
16.2970000000000	50.0093914684190
16.3645688865645	50.0089865240276
16.4257163922335	50.0085706478113
16.4902101485664	50.0080811075590
16.5520000000000	50.0075727625599
16.6195654261055	50.0069856912479
16.6820000000000	50.0062636152563
16.7490000000000	50.0053491311513
16.8154117886557	50.0045690581320
16.8799345386655	50.0037656924906
16.9473001119625	50.0027532047395
17.0120000000000	50.0018190369959
17.0810000000000	50.0008921468012
17.1487314926175	49.9997609252940
17.2186000000000	49.9988948717600
17.2812345704298	49.9980502810534
17.3461895246101	49.9970799210351
17.4075138364952	49.9962010341329
17.4754170052881	49.9953812237897
17.5364500000000	49.9946948278514
17.6020922671727	49.9940255470819
17.6670000000000	49.9932652020061
17.7387302739485	49.9927744397648
17.7986667612921	49.9923791977187
17.8643105953024	49.9919335206815
17.9354752513445	49.9917095152510
18.0013671625655	49.9915262531247
18.0688650983629	49.9912942096032
18.1388393269741	49.9914357440234
18.2003150000000	49.9914768532642
18.2634901240920	49.9916067724247
18.3337200000000	49.9919064437121
18.3972328701133	49.9923925382012
18.4631540986858	49.9927596038517
18.5295916325961	49.9932304290678
18.5895811345315	49.9937424957524
18.6569000000000	49.9946678346543
18.7260000000000	49.9952448791193
18.7955971984607	49.9961979000542
18.8660000000000	49.9969488374334
18.9305626913943	49.9978029481572
18.9977100249599	49.9988284652131
19.0647790173845	49.9996230684623
19.1343000000000	50.0005857688260
19.1977294133853	50.0014737571498
19.2695180768218	50.0021855472736
19.3386960000000	50.0031818849693
19.3996848133487	50.0038827967817
19.4754484386885	50.0046918356984
19.5421712582800	50.0053910401476
19.6050000000000	50.0058543538233
19.6700900000000	50.0063474644899
19.7384544299758	50.0069046566163
19.8063000000000	50.0070684305187
19.8707443546643	50.0072978721894
19.9405362929263	50.0076352072213
20.0060000000000	50.0075006252852
20.0782651043113	50.0076582758514
20.1486392101762	50.0073702660272
20.2110000000000	50.0072485308446
20.2761800000000	50.0070728718135
20.3354736492738	50.0067282167464
20.4010000000000	50.0062909811573
20.4673140101153	50.0056119207471
20.5354486775829	50.0051767075445
20.6021096440492	50.0045647271876
20.6670000000000	50.0037499008671
20.7250000000000	50.0032037184835
20.7949000000000	50.0024661796033
20.8643147047196	50.0016464398992
20.9319323628154	50.0008005535738
20.9947200000000	50.0001044250960
21.0565641103483	49.9993727474424
21.1230000000000	49.9985504853307
21.1820829758098	49.9978751304898
21.2554388242687	49.9970370608553
21.3210000000000	49.9964148133829
21.3854454103172	49.9956903334957
21.4504100090956	49.9949647732522
21.5170972000000	49.9945501318683
21.5854678053204	49.9940023482692
21.6498187212523	49.9935248387274
21.7137914366439	49.9932138989224
21.7895180072108	49.9928747922741
21.8614307154237	49.9928737417649
21.9320000000000	49.9926697728382
22.0010000000000	49.9927939865777
22.0644500000000	49.9928424801344
22.1297512563830	49.9928963220040
22.1915506484249	49.9931594820454
22.2588935759038	49.9936376367078
22.3169068710429	49.9939643567879
22.3826355995306	49.9944814423943
22.4573000000000	49.9951385063449
22.5270000000000	49.9956790108231
22.5963298645726	49.9964957186429
22.6673381111222	49.9972993683531
22.7350000000000	49.9980308800921
22.8030000000000	49.9988442780755
22.8705529095676	49.9995706991703
22.9447400000000	50.0005894216377
23.0082146034372	50.0012787013284
23.0760000000000	50.0020949986621
23.1449000000000	50.0030225587223
23.2078230218382	50.0035920589349
23.2670000000000	50.0041532864637
23.3300900000000	50.0047075406845
23.3976635434566	50.0053118998394
23.4680770774616	50.0059308855571
23.5332314819538	50.0062685657835
23.6021945392201	50.0068158098405
23.6755368553462	50.0070134602913
23.7501730217600	50.0073347960038
23.8209645842410	50.0074530863551
23.8888366835889	50.0073515203691
23.9491778236362	50.0073707009565
24.0144919865449	50.0071511534885
24.0836722185546	50.0071058478935
24.1471350000000	50.0068226251837
24.2133000000000	50.0062701308279
24.2851903458897	50.0060322940292
24.3524028342993	50.0052767026573
24.4161112805763	50.0046513276708
24.4768167246324	50.0040697716991
24.5380000000000	50.0036303186272
24.6060000000000	50.0028753423583
24.6674767956404	50.0021550492279
24.7320000000000	50.0012868117610
24.7970000000000	50.0007145244644
24.8638319738145	49.9999819803271
24.9265561524628	49.9991837465682
24.9910900000000	49.9983006955348
25.0556502164029	49.9975358055492
25.1203447459677	49.9969170880178
25.1850000000000	49.9966577862580
25.2556751511681	49.9955217104576
25.3236000000000	49.9951788637015
25.3887842290372	49.9943980398148
25.4521202017876	49.9937440801702
25.5167200000000	49.9933637891798
25.5821417053505	49.9931827476138
25.6480000000000	49.9928052907292
25.7154847600398	49.9924022126196
25.7791247377948	49.9923571910859
25.8465024046342	49.9924533079905
25.9043150000000	49.9926094608602
25.9760000000000	49.9924924459676
26.0420000000000	49.9928678817373
26.1072029594629	49.9931396976610
26.1737584000000	49.9932954187323
26.2415000000000	49.9939010979860
26.3060000000000	49.9944349674743
26.3667481920095	49.9949630940994
26.4346360000000	49.9954145349247
26.4990000000000	49.9961523791390
26.5656019391231	49.9969071102287
26.6383000000000	49.9975728564270
26.7001800000000	49.9983431570616
26.7616000000000	49.9990774261216
26.8310000000000	49.9997503170474
26.8940000000000	50.0004404181351
26.9602757872301	50.0012975073363
27.0344500000000	50.0020766802258
27.0970375242495	50.0028065393893
27.1650000000000	50.0036809515489
27.2454174950129	50.0044398602483
27.3145892735465	50.0048985690066
27.3789070330351	50.0054959969723
27.4400000000000	50.0059854493656
27.5102419404558	50.0063367076122
27.5770000000000	50.0066057483544
27.6410000000000	50.0070136078918
27.6981325623365	50.0070492953023
27.7660000000000	50.0073216848176
27.8360000000000	50.0071005317540
27.9005016768304	50.0071332988191
27.9672790000000	50.0070531626112
28.0298648404982	50.0067997967098
28.0972328765396	50.0065558894313
28.1664988789939	50.0063649787316
28.2298566312658	50.0058203584942
28.2964285322217	50.0052414449718
28.3654429892421	50.0049184538403
28.4320856651707	50.0040522610470
28.4937754097995	50.0035009877010
28.5620961922372	50.0030811137300
28.6291734166314	50.0022478375462
28.6923946963422	50.0013878452650
28.7609389208757	50.0008187374041
28.8254276131070	50.0001455142789
28.8887612684857	49.9993898048161
28.9600000000000	49.9985493911613
29.0215874900000	49.9979313595011
29.0906401889141	49.9970975565846
29.1603785686503	49.9964936294969
29.2286150000000	49.9958748048749
29.2954481405932	49.9950658139598
29.3600000000000	49.9946928486145
29.4223543023447	49.9943370670433
29.4921392838314	49.9937380421387
29.5602457983009	49.9935727307750
29.6240000000000	49.9934235394692
29.6895597714670	49.9930974876105
29.7583000000000	49.9929462129956
29.8185720854679	49.9929697106398
29.8821908126724	49.9932276143155
29.9500000000000	49.9932790458472
30.0170900000000	49.9934229926178
30.0855409286774	49.9939716463024
30.1543243590577	49.9940319617658
30.2198031032181	49.9946223498450
30.2862406180576	49.9952692696139
30.3512153325383	49.9956053902625
30.4172060916926	49.9962015989673
30.4777420856578	49.9967673652326
30.5386896484875	49.9974646307589
30.6102512756469	49.9982248676536
30.6767818303786	49.9988620910041
30.7441931347627	49.9998594507279
30.8124887761173	50.0003714008928
30.8862658482358	50.0012941792012
30.9497407447680	50.0019147119766
31.0236000000000	50.0029064201043
31.0922501930608	50.0032755780120
31.1622445075635	50.0040612279726
31.2330000000000	50.0044632190817
31.2980000000000	50.0049502603597
31.3704254028334	50.0054516326582
31.4366128737491	50.0056878891512
31.4980559434445	50.0059313956324
31.5741420379570	50.0060744433701
31.6355259737274	50.0062184842708
31.6960000000000	50.0063394982478
31.7645271847763	50.0065142419170
31.8280000000000	50.0064251013136
31.8905140106467	50.0062439067555
31.9560900000000	50.0058807849560
32.0210000000000	50.0057442053254
32.0806583527383	50.0054162814214
32.1510000000000	50.0049517793472
32.2171800000000	50.0044431799581
32.2817236576527	50.0040395097254
32.3500000000000	50.0034287743757
32.4209000000000	50.0027958828028
32.4940000000000	50.0019641058795
32.5520000000000	50.0014591150213
32.6130000000000	50.0008256365353
32.6846000000000	50.0003692337830
32.7480000000000	49.9996703614362
32.8180000000000	49.9988040002107
32.8813881601041	49.9983104941876
32.9480000000000	49.9977029576646
33.0032431882313	49.9972909720943
33.0690768594169	49.9966433339649
33.1290000000000	49.9961543518830
33.1950000000000	49.9956815278813
33.2576421868257	49.9952860477621
33.3280000000000	49.9949818973619
33.3921412425734	49.9945435745847
33.4660000000000	49.9944717800225
33.5288251476574	49.9942078968376
33.5895347145537	49.9941138123249
33.6600000000000	49.9941430098949
33.7230000000000	49.9942115271191
33.7891096481098	49.9942244065482
33.8504903501768	49.9943550087647
33.9163000000000	49.9944374618274
33.9785037023178	49.9947261629155
34.0383000000000	49.9949831926220
34.1085273755676	49.9955773578717
34.1822222642392	49.9961769166126
34.2553647315741	49.9965497781124
34.3200000000000	49.9971462519522
34.3841800000000	49.9978341148847
34.4494430365583	49.9983112348602
34.5178116247656	49.9988326694133
34.5768455113808	49.9993671093091
34.6453916526393	50.0001898927849
34.7110000000000	50.0005832014352
34.7790000000000	50.0011901248057
34.8443770141807	50.0019569946137
34.9200000000000	50.0025893542939
34.9815358475555	50.0031366238466
35.0445156925592	50.0036713536210
35.1070000000000	50.0040871729537
35.1688895077259	50.0044337026571
35.2343096906965	50.0045667411869
35.2968591081227	50.0049020777534
35.3640000000000	50.0054707738911
35.4321827810455	50.0054940133507
35.5030000000000	50.0059116392756
35.5721430238349	50.0057586451311
35.6366572494070	50.0057524535515
35.6945101433308	50.0056507029337
35.7673438351525	50.0056959553343
35.8354846890439	50.0053761508046
35.8997757544833	50.0052809346083
35.9714320594667	50.0049258876895
36.0401209719929	50.0045902571732
36.1063900000000	50.0043038996838
36.1741800000000	50.0036137684419
36.2387821669374	50.0031862110883
36.2971710744021	50.0028158482854
36.3591528164870	50.0022737537446
36.4212734686200	50.0017275772298
36.4887741660257	50.0010440776011
36.5580000000000	50.0002181667718
36.6235189665506	49.9998089499997
36.6887705011805	49.9991056226930
36.7573897000000	49.9982866099937
36.8187754766577	49.9977972082455
36.8813000000000	49.9973343936505
36.9452418711251	49.9968827374490
37.0182461350818	49.9962688187722
37.0887981586530	49.9958281280794
37.1505755369700	49.9953088845934
37.2190000000000	49.9949342973702
37.2850000000000	49.9947688629191
37.3567533970279	49.9942770670352
37.4213029527671	49.9942322480143
37.4936000000000	49.9938744168636
37.5620000000000	49.9940568632953
37.6353208783573	49.9938909924481
37.6981375163977	49.9940312083908
37.7655256871644	49.9943878925318
37.8336000000000	49.9943223341139
37.8972991004663	49.9945691643322
37.9620000000000	49.9950959663536
38.0311800000000	49.9950815321501
38.0950000000000	49.9954817578338
38.1640960005560	49.9963166194303
38.2374661034252	49.9966876603922
38.2974942023543	49.9971943945240
38.3689185327158	49.9979609703414
38.4394026320112	49.9985208920066
38.4965335019748	49.9989903813421
38.5603567000000	49.9997597983084
38.6266177330699	50.0004926836099
38.6890000000000	50.0010059173472
38.7574492989687	50.0014838332597
38.8293829423687	50.0022773310730
38.9010000000000	50.0029408502095
38.9683336055749	50.0035449591373
39.0241800000000	50.0040141552460
39.0935258139049	50.0042478278192
39.1510000000000	50.0046972372859
39.2171890000000	50.0049631578426
39.2821953481749	50.0054279013876
39.3483157896437	50.0057105059166
39.4173260969303	50.0057098151094
39.4780000000000	50.0058175747389
39.5407975650000	50.0059937121438
39.6102297299903	50.0059651628995
39.6720000000000	50.0057725630345
39.7355222183193	50.0055313149954
39.8095292934302	50.0053708107300
39.8754809822477	50.0049725622474
39.9388208880812	50.0047633868474
40.0030900000000	50.0046133704417
40.0687968408607	50.0041266318995
40.1421254384016	50.0035727114411
40.2113574495461	50.0029418202158
40.2754507034144	50.0023840931224
40.3421139814532	50.0019827009256
40.4130000000000	50.0011705836032
40.4786837139593	50.0005899940145
40.5472982662102	50.0001542108673
40.6160646678174	49.9993066140644
40.6836325454062	49.9988256776694
40.7580000000000	49.9981702758912
40.8232905999299	49.9977438132025
40.8910000000000	49.9971205559243
40.9550000000000	49.9965583140543

==> figures/data/dynamics_def/data3.txt <==
0   50
0.9 50
0.966999999999999	49.9995396290041
1.03527313243685	49.9998443254947
1.10080584449656	49.9998878523617
1.16709810000000	49.9994741617556
1.22114525550311	49.9997855426435
1.28800000000000	49.9993068204348
1.35683779532655	49.9995356895138
1.41400000000000	49.9992350607214
1.48107084503244	49.9991607688233
1.54781986334888	49.9984947321508
1.61116827957535	49.9982912820017
1.67530739192924	49.9982186364701
1.73600000000000	49.9979523423753
1.80300000000000	49.9975673302017
1.86607889249854	49.9970129392786
1.92739490147879	49.9964960293668
1.98810798667859	49.9959626088127
2.05060000000000	49.9953720788805
2.11748666671509	49.9948977277842
2.18600000000000	49.9942019722049
2.25147646930268	49.9935434199067
2.32040033545275	49.9932572093217
2.38473344966316	49.9926392740565
2.44561948209388	49.9921938441935
2.51230829156227	49.9916533945935
2.58144838720335	49.9915740166603
2.64639696121429	49.9910995684217
2.71053259230932	49.9907527215032
2.77727386654368	49.9909778487962
2.84686617893584	49.9908539274773
2.90907028538075	49.9906682460006
2.97271658844770	49.9904342953368
3.03464897313772	49.9906032387872
3.10576661600700	49.9908187013810
3.16647632128922	49.9910371782707
3.23360000000000	49.9913176137212
3.29427249037094	49.9917320197822
3.35741615786274	49.9922579355906
3.42869176032868	49.9924702130839
3.49422964334977	49.9931523828840
3.56461500000000	49.9937748470468
3.62700440362604	49.9944625038790
3.69413500000000	49.9952470233197
3.75830000000000	49.9960996149821
3.82700000000000	49.9968874887432
3.88613159629974	49.9976604046573
3.94700000000000	49.9984765132209
4.01430000000000	49.9993730077921
4.08030000000000	50.0003749071849
4.14641580143450	50.0011708647435
4.22018800338396	50.0022145842050
4.29085083183612	50.0029141845887
4.36036793169345	50.0040105224451
4.42114132181717	50.0047060055836
4.48884901500375	50.0053122986356
4.55445000000000	50.0060525249188
4.61435181049248	50.0066345859444
4.68200000000000	50.0073656911297
4.74727275934130	50.0079718465428
4.81139214762779	50.0083641814213
4.88000000000000	50.0089762207994
4.95000000000000	50.0092661651805
5.01390000000000	50.0095995316920
5.07628096030881	50.0098264467180
5.14867835292664	50.0101278526493
5.21400000000000	50.0101849743541
5.27882980466291	50.0103274732439
5.34378967096691	50.0105287218727
5.40260097273180	50.0105068633360
5.46918188710023	50.0103876225214
5.52980509019016	50.0101832239575
5.59052919295649	50.0098874009293
5.65481646557283	50.0094573169915
5.71863516556940	50.0091335839984
5.78024315844299	50.0084366580608
5.84474006588530	50.0079496870241
5.90389666870831	50.0074855638718
5.96967874438750	50.0066510564967
6.03686216728067	50.0059989763893
6.10200000000000	50.0055421339228
6.17460000000000	50.0044116060445
6.24400000000000	50.0039199076285
6.30669750000000	50.0031116863812
6.37700000000000	50.0020431836217
6.44121003830438	50.0013996882118
6.51547062236490	50.0002087115751
6.58214553307751	49.9996074994638
6.65462611422726	49.9983772875415
6.72043954112930	49.9976598549430
6.78463297185115	49.9968728035095
6.84886906016556	49.9959545438480
6.91300000000000	49.9950827286203
6.97600000000000	49.9944061549598
7.03556073083155	49.9937873491631
7.09710434914516	49.9933066485030
7.15748756128713	49.9928244191345
7.21806130938295	49.9924263731089
7.28019042676341	49.9921150701250
7.34740938001852	49.9917581415452
7.41738257885213	49.9914302637286
7.48130000000000	49.9913527331967
7.54638912305259	49.9912279114262
7.60947875590728	49.9911463466073
7.67560000000000	49.9911288715333
7.74900000000000	49.9913016150108
7.81683201092253	49.9915523745801
7.88300000000000	49.9920143988993
7.95000000000000	49.9922636385774
8.01876153045648	49.9927713830099
8.09222584025004	49.9933114456814
8.16207321423928	49.9940223550802
8.22140228075166	49.9946096191239
8.28221562957370	49.9952104051420
8.35300000000000	49.9958045121751
8.41800000000000	49.9965385748583
8.48600000000000	49.9973734595420
8.54884958491610	49.9980149820157
8.61300000000000	49.9985840487961
8.67500000000000	49.9992544021035
8.73223493408938	49.9998104317473
8.80630000000000	50.0006602565141
8.86009000000000	50.0011578955276
8.92913104765420	50.0016331574724
8.99213293465753	50.0021072692995
9.05422858388332	50.0025831672818
9.11946365333513	50.0032269499252
9.18050085868380	50.0036673966533
9.24421632699690	50.0039219375164
9.31754254271689	50.0041330284018
9.38209326789572	50.0044849410716
9.44861470372742	50.0046329806977
9.52130000000000	50.0047771323424
9.59047298547423	50.0047508264481
9.65738149607865	50.0048874962135
9.72140000000000	50.0049113826453
9.79600000000000	50.0047427800689
9.86548070659882	50.0045813796511
9.93010682306851	50.0043983537767
9.98848038265987	50.0042532044266
10.0581200138589	50.0039351904817
10.1255116437256	50.0036378710818
10.1850000000000	50.0033779615897
10.2453000000000	50.0030934234188
10.3084776413987	50.0026150568655
10.3750000000000	50.0022596509254
10.4373000000000	50.0019393188444
10.5043000000000	50.0014943936012
10.5720000000000	50.0009858646809
10.6422452846856	50.0006449370487
10.7097806898721	50.0000468420250
10.7763274005355	49.9997345606333
10.8477541143993	49.9991372189651
10.9090000000000	49.9987134765740
10.9789455163342	49.9985388318046
11.0433000000000	49.9980912903146
11.1067844736887	49.9977147558261
11.1774846722827	49.9977654641300
11.2452314775030	49.9973064082032
11.3101837072459	49.9971080650145
11.3755936283977	49.9972458351566
11.4340000000000	49.9971600338592
11.5010000000000	49.9972615086969
11.5661837088497	49.9971191038044
11.6254905096036	49.9972459807438
11.6886005634273	49.9972645019207
11.7514282821008	49.9974305909404
11.8201972783072	49.9978991242703
11.8844193665755	49.9979750333665
11.9475502855659	49.9981074051138
12.0100244998217	49.9983999024361
12.0730000000000	49.9988080187059
12.1375290756288	49.9992876000844
12.2008358780667	49.9996511616659
12.2610734820715	49.9999682598142
12.3270000000000	50.0000727141251
12.3920000000000	50.0004841188299
12.4547200000000	50.0010321606558
12.5194246045861	50.0014818588515
12.5910000000000	50.0016142346432
12.6563000000000	50.0021210444129
12.7181800000000	50.0024603089709
12.7808059662678	50.0025627220778
12.8549000000000	50.0028208259806
12.9179616415451	50.0031283904115
12.9870000000000	50.0030394373414
13.0520559111705	50.0032489666325
13.1175626557556	50.0035745817174
13.1882155568262	50.0034080464231
13.2498256188109	50.0034575680071
13.3127456810483	50.0034816366864
13.3762683003948	50.0033913808058
13.4372610479971	50.0033309959749
13.5060000000000	50.0028450950367
13.5716599435214	50.0026891555631
13.6325790163001	50.0025440516047
13.7003348949258	50.0024553077799
13.7630000000000	50.0020050766657
13.8321318682024	50.0016309504791
13.8973805659567	50.0015978198890
13.9596519360378	50.0011705383608
14.0257960213688	50.0002625617296
14.0888445033258	49.9998260462516
14.1641800000000	49.9995712446572
14.2330000000000	49.9993393966354
14.2972081325650	49.9990992465877
14.3601574003466	49.9984571373052
14.4273021135414	49.9976528455593
14.4981715236771	49.9975533046113
14.5661642674340	49.9967528400960
14.6314336419849	49.9964729073149
14.6916048516447	49.9961912340687
14.7520000000000	49.9958546917354
14.8162242750955	49.9957457950336
14.8832428619547	49.9954977123328
14.9491485237388	49.9950632066036
15.0140000000000	49.9951064195570
15.0783989102335	49.9952008395203
15.1462900624028	49.9949282587925
15.2155794345235	49.9950787671619
15.2740000000000	49.9951157734061
15.3325186626586	49.9951919974061
15.3979051555401	49.9955618339706
15.4669029383133	49.9956483357504
15.5333150000000	49.9959583444098
15.5941262858852	49.9963087770831
15.6564466504321	49.9967851274424
15.7222578582362	49.9972090257671
15.7889106587888	49.9973553415400
15.8516743403837	49.9977790620998
15.9140769619298	49.9983258642188
15.9762309129674	49.9989165077149
16.0390898360122	49.9994995220498
16.1046623944145	49.9998885183488
16.1655077033810	50.0003431102429
16.2275163664493	50.0007590780232
16.2970000000000	50.0013529887434
16.3645688865645	50.0019101800392
16.4257163922335	50.0023230101300
16.4902101485664	50.0024586636132
16.5520000000000	50.0029148552890
16.6195654261055	50.0035335675722
16.6820000000000	50.0038276847193
16.7490000000000	50.0039394573926
16.8154117886557	50.0044824929304
16.8799345386655	50.0047824990944
16.9473001119625	50.0048222470898
17.0120000000000	50.0050155021351
17.0810000000000	50.0053427289888
17.1487314926175	50.0051110590044
17.2186000000000	50.0054302934363
17.2812345704298	50.0053332048999
17.3461895246101	50.0050814956739
17.4075138364952	50.0049281535022
17.4754170052881	50.0049820277470
17.5364500000000	50.0047677428083
17.6020922671727	50.0044242484230
17.6670000000000	50.0038731712558
17.7387302739485	50.0036472351480
17.7986667612921	50.0032268127938
17.8643105953024	50.0026494293182
17.9354752513445	50.0020800168032
18.0013671625655	50.0016799921523
18.0688650983629	50.0010602889750
18.1388393269741	50.0006798199454
18.2003150000000	50.0001303398732
18.2634901240920	49.9995310578711
18.3337200000000	49.9988764814436
18.3972328701133	49.9984195526943
18.4631540986858	49.9980118144165
18.5295916325961	49.9974520288028
18.5895811345315	49.9970911413582
18.6569000000000	49.9967509097357
18.7260000000000	49.9966199172903
18.7955971984607	49.9961402734239
18.8660000000000	49.9959667508709
18.9305626913943	49.9956561232713
18.9977100249599	49.9954351545342
19.0647790173845	49.9954566998954
19.1343000000000	49.9951522392516
19.1977294133853	49.9952071069290
19.2695180768218	49.9953342011418
19.3386960000000	49.9953842957853
19.3996848133487	49.9954743112486
19.4754484386885	49.9955341017618
19.5421712582800	49.9959489916649
19.6050000000000	49.9961714730853
19.6700900000000	49.9963005556733
19.7384544299758	49.9965788307129
19.8063000000000	49.9971121053577
19.8707443546643	49.9973923300587
19.9405362929263	49.9978599159281
20.0060000000000	49.9983623270506
20.0782651043113	49.9987870653801
20.1486392101762	49.9993270395392
20.2110000000000	49.9997350015270
20.2761800000000	50.0001663517963
20.3354736492738	50.0006267610907
20.4010000000000	50.0011851519621
20.4673140101153	50.0016284425628
20.5354486775829	50.0018673361553
20.6021096440492	50.0024522394619
20.6670000000000	50.0028040691766
20.7250000000000	50.0031270795500
20.7949000000000	50.0032201625922
20.8643147047196	50.0036089065168
20.9319323628154	50.0036802387345
20.9947200000000	50.0038705336967
21.0565641103483	50.0040195217966
21.1230000000000	50.0040273556401
21.1820829758098	50.0040550717297
21.2554388242687	50.0039988388436
21.3210000000000	50.0039822055048
21.3854454103172	50.0037327057567
21.4504100090956	50.0034351385626
21.5170972000000	50.0034297881862
21.5854678053204	50.0030541233692
21.6498187212523	50.0027390794888
21.7137914366439	50.0025921519240
21.7895180072108	50.0021549218576
21.8614307154237	50.0018801190494
21.9320000000000	50.0014206495752
22.0010000000000	50.0010948464122
22.0644500000000	50.0006415441535
22.1297512563830	50.0001823171747
22.1915506484249	49.9998540233163
22.2588935759038	49.9995901704180
22.3169068710429	49.9992499900666
22.3826355995306	49.9989232559854
22.4573000000000	49.9985698099953
22.5270000000000	49.9980826175461
22.5963298645726	49.9979343205514
22.6673381111222	49.9973903885818
22.7350000000000	49.9972656840436
22.8030000000000	49.9969438188720
22.8705529095676	49.9966827532400
22.9447400000000	49.9965935224221
23.0082146034372	49.9964653030694
23.0760000000000	49.9965896712619
23.1449000000000	49.9960826411186
23.2078230218382	49.9960092632517
23.2670000000000	49.9961283942354
23.3300900000000	49.9963433059868
23.3976635434566	49.9969703584190
23.4680770774616	49.9967255471361
23.5332314819538	49.9972943774315
23.6021945392201	49.9975435102962
23.6755368553462	49.9980790276093
23.7501730217600	49.9981501619976
23.8209645842410	49.9988389097059
23.8888366835889	49.9988940577899
23.9491778236362	49.9993402700452
24.0144919865449	50.0000638586468
24.0836722185546	50.0003056164316
24.1471350000000	50.0004876067366
24.2133000000000	50.0010715468876
24.2851903458897	50.0013795843764
24.3524028342993	50.0017422781736
24.4161112805763	50.0019952139999
24.4768167246324	50.0023026254730
24.5380000000000	50.0026433425911
24.6060000000000	50.0027180225514
24.6674767956404	50.0028331878569
24.7320000000000	50.0030483077562
24.7970000000000	50.0035691691703
24.8638319738145	50.0035199967896
24.9265561524628	50.0034510363159
24.9910900000000	50.0034930635967
25.0556502164029	50.0036933366631
25.1203447459677	50.0037364827007
25.1850000000000	50.0033862720573
25.2556751511681	50.0035856679400
25.3236000000000	50.0030986592273
25.3887842290372	50.0028301322537
25.4521202017876	50.0027017596440
25.5167200000000	50.0026024736868
25.5821417053505	50.0022016153715
25.6480000000000	50.0017295664582
25.7154847600398	50.0015862048341
25.7791247377948	50.0012465052915
25.8465024046342	50.0005907617187
25.9043150000000	50.0001294682834
25.9760000000000	49.9999119969925
26.0420000000000	49.9993115662662
26.1072029594629	49.9987916756036
26.1737584000000	49.9985411553776
26.2415000000000	49.9981794944759
26.3060000000000	49.9976286327391
26.3667481920095	49.9973069222839
26.4346360000000	49.9972294839761
26.4990000000000	49.9969713120025
26.5656019391231	49.9965457220127
26.6383000000000	49.9965264185245
26.7001800000000	49.9963971744248
26.7616000000000	49.9962206206770
26.8310000000000	49.9960437352095
26.8940000000000	49.9961002565605
26.9602757872301	49.9961952799670
27.0344500000000	49.9961532389082
27.0970375242495	49.9963797551815
27.1650000000000	49.9963855775096
27.2454174950129	49.9965575837593
27.3145892735465	49.9968907820077
27.3789070330351	49.9972401671081
27.4400000000000	49.9975034946820
27.5102419404558	49.9975541298989
27.5770000000000	49.9981845429219
27.6410000000000	49.9984439004444
27.6981325623365	49.9988571306326
27.7660000000000	49.9989411462036
27.8360000000000	49.9995722352972
27.9005016768304	49.9999903795206
27.9672790000000	50.0001978350299
28.0298648404982	50.0005800405703
28.0972328765396	50.0012469433968
28.1664988789939	50.0014070447666
28.2298566312658	50.0017664379141
28.2964285322217	50.0022817571589
28.3654429892421	50.0024164732974
28.4320856651707	50.0027416067302
28.4937754097995	50.0028618891962
28.5620961922372	50.0031517587725
28.6291734166314	50.0033250843635
28.6923946963422	50.0035162752940
28.7609389208757	50.0036869847984
28.8254276131070	50.0037077466602
28.8887612684857	50.0036588379679
28.9600000000000	50.0037056890895
29.0215874900000	50.0036580317093
29.0906401889141	50.0035071171843
29.1603785686503	50.0035734956007
29.2286150000000	50.0033465929922
29.2954481405932	50.0032381630251
29.3600000000000	50.0030365793650
29.4223543023447	50.0027634213582
29.4921392838314	50.0023739861204
29.5602457983009	50.0022507835656
29.6240000000000	50.0018791606144
29.6895597714670	50.0014693110504
29.7583000000000	50.0012727324517
29.8185720854679	50.0006470808272
29.8821908126724	50.0001776987497
29.9500000000000	49.9997230466582
30.0170900000000	49.9995715487545
30.0855409286774	49.9989089716699
30.1543243590577	49.9987263580748
30.2198031032181	49.9983532220659
30.2862406180576	49.9978739680397
30.3512153325383	49.9976918956877
30.4172060916926	49.9974623422589
30.4777420856578	49.9972506246282
30.5386896484875	49.9970457476003
30.6102512756469	49.9967469819245
30.6767818303786	49.9966553297500
30.7441931347627	49.9964572395036
30.8124887761173	49.9963667766965
30.8862658482358	49.9963092061980
30.9497407447680	49.9963135051454
31.0236000000000	49.9964008311752
31.0922501930608	49.9959841910893
31.1622445075635	49.9964443153271
31.2330000000000	49.9964574813000
31.2980000000000	49.9967743699751
31.3704254028334	49.9969035989547
31.4366128737491	49.9972121709612
31.4980559434445	49.9976047330143
31.5741420379570	49.9978580900497
31.6355259737274	49.9982831350334
31.6960000000000	49.9986798955554
31.7645271847763	49.9994602343816
31.8280000000000	49.9997242693165
31.8905140106467	50.0000242618493
31.9560900000000	50.0003930883772
32.0210000000000	50.0009947401325
32.0806583527383	50.0013212428329
32.1510000000000	50.0015791741969
32.2171800000000	50.0019041490819
32.2817236576527	50.0024121224361
32.3500000000000	50.0025483626209
32.4209000000000	50.0030053837347
32.4940000000000	50.0029791117693
32.5520000000000	50.0031666955001
32.6130000000000	50.0032746663764
32.6846000000000	50.0035341654772
32.7480000000000	50.0035128443317
32.8180000000000	50.0033534122886
32.8813881601041	50.0035302800063
32.9480000000000	50.0033877239120
33.0032431882313	50.0033873503069
33.0690768594169	50.0031463843340
33.1290000000000	50.0030409518685
33.1950000000000	50.0026626338102
33.2576421868257	50.0025639411688
33.3280000000000	50.0026298262557
33.3921412425734	50.0021585862531
33.4660000000000	50.0021011096953
33.5288251476574	50.0017268619762
33.5895347145537	50.0014002623654
33.6600000000000	50.0010249550276
33.7230000000000	50.0006294597413
33.7891096481098	50.0001794096354
33.8504903501768	49.9998669648843
33.9163000000000	49.9995615076966
33.9785037023178	49.9993484892098
34.0383000000000	49.9990852446420
34.1085273755676	49.9987040484950
34.1822222642392	49.9984959478785
34.2553647315741	49.9979959701318
34.3200000000000	49.9979326435799
34.3841800000000	49.9977802923100
34.4494430365583	49.9975026636069
34.5178116247656	49.9974191919844
34.5768455113808	49.9972062916789
34.6453916526393	49.9972968574160
34.7110000000000	49.9971227707981
34.7790000000000	49.9970905263355
34.8443770141807	49.9972522857000
34.9200000000000	49.9969556435477
34.9815358475555	49.9971195445042
35.0445156925592	49.9972638925018
35.1070000000000	49.9973858182839
35.1688895077259	49.9975092406817
35.2343096906965	49.9975113554271
35.2968591081227	49.9977087381219
35.3640000000000	49.9982853808281
35.4321827810455	49.9983664847093
35.5030000000000	49.9989155039300
35.5721430238349	49.9990970965794
35.6366572494070	49.9993058548060
35.6945101433308	49.9996595249246
35.7673438351525	50.0001360751420
35.8354846890439	50.0002215945243
35.8997757544833	50.0005014981764
35.9714320594667	50.0009097987294
36.0401209719929	50.0011391611128
36.1063900000000	50.0015459736270
36.1741800000000	50.0016768239593
36.2387821669374	50.0018399869169
36.2971710744021	50.0021238860835
36.3591528164870	50.0023398937284
36.4212734686200	50.0024643679154
36.4887741660257	50.0027707611423
36.5580000000000	50.0026299608242
36.6235189665506	50.0028551611762
36.6887705011805	50.0030415255430
36.7573897000000	50.0027723461237
36.8187754766577	50.0027321220456
36.8813000000000	50.0028068902624
36.9452418711251	50.0028876845470
37.0182461350818	50.0024471743752
37.0887981586530	50.0025598150145
37.1505755369700	50.0022716038841
37.2190000000000	50.0017608328517
37.2850000000000	50.0019162424221
37.3567533970279	50.0012010345800
37.4213029527671	50.0011314366969
37.4936000000000	50.0007531122096
37.5620000000000	50.0005115112557
37.6353208783573	50.0000006211579
37.6981375163977	49.9996791569552
37.7655256871644	49.9996690143553
37.8336000000000	49.9991460605598
37.8972991004663	49.9988083540871
37.9620000000000	49.9987091539858
38.0311800000000	49.9985432245436
38.0950000000000	49.9981223803015
38.1640960005560	49.9980626162923
38.2374661034252	49.9976234270436
38.2974942023543	49.9975145725438
38.3689185327158	49.9975601876867
38.4394026320112	49.9971996098255
38.4965335019748	49.9970969791200
38.5603567000000	49.9970831054028
38.6266177330699	49.9971512290325
38.6890000000000	49.9970948648652
38.7574492989687	49.9968258726996
38.8293829423687	49.9971028990996
38.9010000000000	49.9969934415657
38.9683336055749	49.9972371643108
39.0241800000000	49.9972944782705
39.0935258139049	49.9974853318666
39.1510000000000	49.9977517315325
39.2171890000000	49.9978586396362
39.2821953481749	49.9981773305568
39.3483157896437	49.9985123593487
39.4173260969303	49.9985947849497
39.4780000000000	49.9988935990153
39.5407975650000	49.9992527039292
39.6102297299903	49.9996245145371
39.6720000000000	49.9999031569271
39.7355222183193	50.0001620982997
39.8095292934302	50.0006840677202
39.8754809822477	50.0009127248311
39.9388208880812	50.0012535328923
40.0030900000000	50.0016311872875
40.0687968408607	50.0019297590188
40.1421254384016	50.0021741258777
40.2113574495461	50.0024326751168
40.2754507034144	50.0027101627720
40.3421139814532	50.0029977142095
40.4130000000000	50.0030399836245
40.4786837139593	50.0032069006837
40.5472982662102	50.0031513356066
40.6160646678174	50.0032327785057
40.6836325454062	50.0031762731253
40.7580000000000	50.0031556979910
40.8232905999299	50.0029879555767
40.8910000000000	50.0026934285621
40.9550000000000	50.0027124473712

==> figures/data/dynamics_def_DR/data1.txt <==
0   50
0.9 50
1.03500000000000	49.9992923972825
1.08935518550046	49.9991977729117
1.15300000000000	49.9993841297954
1.21200000000000	49.9993984416092
1.26882488322073	49.9993087362707
1.32758739685006	49.9992907061743
1.38974927406855	49.9993988435709
1.45000000000000	49.9994622550195
1.51201401822549	49.9994130888629
1.58009000000000	49.9992645789305
1.65400000000000	49.9993871927469
1.71968403205499	49.9992100719371
1.78539974949823	49.9991228391918
1.85431500000000	49.9991697411024
1.92100000000000	49.9989108307342
1.98300000000000	49.9987625959300
2.04750800000000	49.9986297647138
2.11460000000000	49.9984924654971
2.17886069155252	49.9981740511109
2.24860000000000	49.9978596066264
2.31830000000000	49.9966377583408
2.38652434238861	49.9965684865067
2.44900000000000	49.9962516700129
2.51024121540771	49.9959111105767
2.57565146751121	49.9951699227014
2.63777545251697	49.9947588608818
2.70437000000000	49.9947796288401
2.76878945759336	49.9944420337966
2.82777908105739	49.9940797589557
2.89945631560067	49.9931958764018
2.96730766028752	49.9930730522332
3.03378000000000	49.9924799059641
3.10242310449022	49.9920810272751
3.17200000000000	49.9918704109872
3.24109000000000	49.9914570212850
3.30530000000000	49.9906005267846
3.36735306781041	49.9905204085794
3.42900000000000	49.9904056591622
3.48644641331446	49.9905970838304
3.54917580661184	49.9904401067667
3.60907590167504	49.9906455268365
3.67465649821038	49.9902159851581
3.73741301584102	49.9906646128141
3.80800000000000	49.9916927487912
3.87079368738763	49.9920107274197
3.93931041724196	49.9926115740005
4.00700000000000	49.9938514671394
4.06900000000000	49.9946960572592
4.13160000000000	49.9953736505181
4.19440682647986	49.9961555671310
4.26184025693678	49.9974195098602
4.33170000183159	49.9984066926022
4.39653958676163	49.9993271315984
4.45750520934225	50.0003826283501
4.51840000000000	50.0014713864163
4.58667200000000	50.0028605811440
4.64500000000000	50.0038635128644
4.71007200000000	50.0047493263294
4.77707200000000	50.0055704794709
4.84015219025488	50.0066973627708
4.90660000000000	50.0078133551145
4.97000000000000	50.0084623001515
5.03160000000000	50.0091455838254
5.09130000000000	50.0098576370037
5.15713791791708	50.0105133148755
5.21769310465364	50.0111351751903
5.28460000000000	50.0119146343738
5.35624933384882	50.0120309950914
5.41526764546761	50.0122631760814
5.47900000000000	50.0125168398659
5.54430000000000	50.0127936824470
5.60868524448686	50.0126466671513
5.66957716754512	50.0124972965981
5.73700000000000	50.0120489212084
5.80100000000000	50.0118920424169
5.86558939535692	50.0115768150434
5.94062100000000	50.0109261246315
6.00205313800160	50.0104072239511
6.06530000000000	50.0098180555158
6.12873295600751	50.0089772671628
6.19853880603252	50.0080156571627
6.26161377964403	50.0073445805807
6.32148113666589	50.0064757086876
6.38878234797628	50.0054835434442
6.45900000000000	50.0044498249199
6.52428957494502	50.0036277893238
6.57721839369285	50.0026351448851
6.64002342987610	50.0017373210581
6.70429638442507	50.0008508425187
6.76243868220920	49.9997780940932
6.83219289114899	49.9985095786574
6.89619358420995	49.9974919512010
6.96490000000000	49.9966530094570
7.02783305601281	49.9956749012087
7.09700000000000	49.9947735984321
7.16400000000000	49.9939411005152
7.23331500000000	49.9930941586592
7.30079983000000	49.9924434528575
7.36742232214410	49.9918321398959
7.42796665370200	49.9913563701096
7.48960841733386	49.9909410686049
7.55727633077121	49.9906113253764
7.62939449170099	49.9902182955909
7.69356693170093	49.9900283585011
7.75640510722933	49.9899257677627
7.82620871051325	49.9901074762785
7.88951922448790	49.9899269150812
7.95400000000000	49.9902476397022
8.02100000000000	49.9907615521720
8.08350093006055	49.9911252289614
8.14821923355872	49.9914790035959
8.21660000000000	49.9921641707296
8.28100000000000	49.9928178775365
8.34543171925353	49.9934467691619
8.40360000000000	49.9941154141167
8.47155336781051	49.9946616911787
8.53902388048803	49.9955763260868
8.60740000000000	49.9963879390658
8.67264977286848	49.9971192328127
8.74327132878506	49.9981090299125
8.81113125686093	49.9988156776439
8.87880628307743	49.9997099289865
8.93945505110146	50.0004844030541
9.00546868473856	50.0012265008971
9.06922538555492	50.0017073366542
9.13578750271541	50.0023906725210
9.19600000000000	50.0029858351320
9.27500000000000	50.0035719184033
9.33800000000000	50.0041471158749
9.39925274967758	50.0046268808592
9.47259194262323	50.0048984598129
9.54524000000001	50.0053440060960
9.60923272487522	50.0053863720267
9.67400000000000	50.0054695426492
9.74160000000000	50.0056772859986
9.80700000000000	50.0056372048058
9.87553014469075	50.0054222934842
9.94220380795726	50.0054622585237
10.0070000000000	50.0052493682334
10.0706268658242	50.0048043026346
10.1436000000000	50.0045799117289
10.2046630512153	50.0042669689205
10.2713558154295	50.0037734868187
10.3325503894693	50.0033743457466
10.3995295778964	50.0030145983845
10.4677151929245	50.0024190763609
10.5285323062679	50.0019291073150
10.5937436647238	50.0013464180827
10.6555947383348	50.0009053615254
10.7189393993274	50.0005247746279
10.7864500000000	49.9999593388105
10.8591519761244	49.9994716484427
10.9235299073914	49.9990037700178
10.9920000000000	49.9984199012993
11.0474965761393	49.9981466410672
11.1130000000000	49.9977241355428
11.1744769950035	49.9973549872572
11.2422132357962	49.9972012207265
11.3092705496425	49.9965107279809
11.3750000000000	49.9962871946139
11.4477200000000	49.9951346865321
11.5110000000000	49.9952678812662
11.5790000000000	49.9954973256167
11.6488643866664	49.9953248819003
11.7155170500883	49.9957942214229
11.7737044000000	49.9946089068614
11.8425074914324	49.9943561461485
11.9107425000000	49.9952591556809
11.9770000000000	49.9962573079885
12.0445168907200	49.9958725006247
12.1157601173728	49.9974484952635
12.1810000000000	49.9974184842259
12.2500000000000	49.9981847856829
12.3148667172666	49.9994100729334
12.3777161733055	50.0000048892519
12.4403600000000	50.0003384470625
12.5105457029764	50.0011806023319
12.5816632528963	50.0015843635950
12.6500000000000	50.0024032000781
12.7087348471456	50.0028064557438
12.7753998534581	50.0039010338681
12.8467223374460	50.0036818358110
12.9133000000000	50.0048082083669
12.9830000000000	50.0043728702005
13.0450000000000	50.0044652786693
13.1137484790446	50.0054980093890
13.1783000000000	50.0053265072761
13.2450000000000	50.0047467525015
13.3092104850368	50.0053978799827
13.3754403974475	50.0059424922250
13.4310000000000	50.0055631148761
13.4884457941393	50.0050608236731
13.5570000000000	50.0054268615007
13.6182151930874	50.0050165885305
13.6845302099135	50.0040500244891
13.7502494738703	50.0041555088908
13.8107623710327	50.0038588067703
13.8754800000000	50.0037364793427
13.9414111796836	50.0025996034513
14.0080000000000	50.0020683561441
14.0690000000000	50.0016661073762
14.1276816604377	50.0010551523278
14.1903825000000	50.0007917784366
14.2519000000000	50.0003798513614
14.3201710789348	49.9995117042445
14.3900000000000	49.9988996765935
14.4575347803757	49.9986172105453
14.5200900000000	49.9977212550083
14.5831800000000	49.9968831054278
14.6476000000000	49.9963895442830
14.7160000000000	49.9965022680842
14.7816205195707	49.9954110090566
14.8480900000000	49.9949832140830
14.9180900000000	49.9950247505227
14.9840900000000	49.9940704446664
15.0465962237145	49.9939103423575
15.1103900000000	49.9941250685608
15.1770000000000	49.9942671304079
15.2381920857392	49.9940964909348
15.3055159597382	49.9935018419534
15.3622556950903	49.9937494641700
15.4322454830743	49.9943709698659
15.4961957274153	49.9947195389416
15.5574136368862	49.9947635128704
15.6260000000000	49.9939911085196
15.6840000000000	49.9943833656380
15.7473000000000	49.9948846933808
15.8110000000000	49.9958083625220
15.8746300000000	49.9967262752634
15.9420000000000	49.9967015984540
16.0054819264675	49.9971193593241
16.0753700000000	49.9986804968307
16.1454000000000	49.9985254803040
16.2096125196762	49.9995780817089
16.2704859180393	50.0002396079759
16.3360000000000	50.0013692954801
16.3950000000000	50.0020302998496
16.4660000000000	50.0018432173647
16.5384781903300	50.0033146990258
16.6061799913267	50.0033161249301
16.6750000000000	50.0048839346102
16.7420716896025	50.0047443936255
16.8101398600000	50.0054816282912
16.8673992191108	50.0055206359313
16.9400000000000	50.0062735858131
17.0016000000000	50.0063250874426
17.0620654822546	50.0064942359976
17.1302402647878	50.0067168486371
17.1950000000000	50.0073184582045
17.2592390817058	50.0070176614747
17.3187732661707	50.0069588922315
17.3793000000000	50.0067436022434
17.4481728411655	50.0061833311505
17.5088026498057	50.0059922926076
17.5787584614177	50.0058907062036
17.6397789848794	50.0052952309771
17.7093548505375	50.0046524016608
17.7776000000000	50.0045027091179
17.8420000000000	50.0034406392869
17.9080000000000	50.0028356388499
17.9753878458145	50.0028036988755
18.0355490443062	50.0021623602200
18.0982152382713	50.0013270567655
18.1656299947018	49.9999498730336
18.2333000000000	49.9999973539464
18.2992593351427	49.9990693586171
18.3666565321221	49.9978481785639
18.4348850330412	49.9979435999186
18.4976543384835	49.9973349104181
18.5589322648609	49.9960905525300
18.6222326327305	49.9951477213628
18.6863000000000	49.9944099794956
18.7489376891277	49.9943195566924
18.8165283488031	49.9947815477073
18.8872826541875	49.9936270070194
18.9536216000000	49.9942207164243
19.0130000000000	49.9940588861970
19.0790000000000	49.9940554020465
19.1404289297154	49.9938274681573
19.2055867166954	49.9933455974633
19.2755000000001	49.9943048583032
19.3455639373167	49.9937307354826
19.4161800000000	49.9948360179088
19.4873293413282	49.9943910659671
19.5537800000000	49.9953443008062
19.6185728493417	49.9957724865529
19.6808375313858	49.9959249942215
19.7455085732039	49.9955846457603
19.8164995149312	49.9968212925934
19.8876053945819	49.9966910663134
19.9528229889107	49.9976220655566
20.0245267954495	49.9979383279153
20.0910000000000	49.9988193308541
20.1563000000000	49.9999081659747
20.2254355979249	49.9999417617837
20.2942451356037	50.0011270373138
20.3621090748015	50.0013667109816
20.4335412953488	50.0021896723715
20.4990000000000	50.0027598132960
20.5595472954064	50.0032155411590
20.6256055511537	50.0032143711804
20.6954437769431	50.0043342420984
20.7640000000000	50.0042685807548
20.8266013785785	50.0044689740949
20.8988965448433	50.0054251455586
20.9701106558878	50.0052831458039
21.0321215521482	50.0056067670753
21.0954596230302	50.0059490469434
21.1591588345244	50.0060423989752
21.2234409455447	50.0057486428780
21.2960000000000	50.0059059903481
21.3630000000000	50.0054369014586
21.4230000000000	50.0052749325979
21.4898082395400	50.0049077384803
21.5570140165726	50.0050160235422
21.6240705799930	50.0041853352497
21.6905735779953	50.0037059498396
21.7570196316370	50.0036025174835
21.8130000000000	50.0029226951485
21.8861800000000	50.0020045724704
21.9488812580500	50.0014916169975
22.0133150000000	50.0012234708635
22.0730000000000	50.0006669428135
22.1389167887360	50.0001671708978
22.2003598173723	49.9995341993020
22.2666077416349	49.9984335125429
22.3289293590984	49.9979065642676
22.3955970374748	49.9978774954952
22.4636638084741	49.9971228953346
22.5253472073559	49.9965847321863
22.5873900000000	49.9954582478664
22.6600270000000	49.9957244929030
22.7260000000000	49.9949370132051
22.7960900000000	49.9954160008374
22.8622475565625	49.9950507454387
22.9290000000000	49.9945682427683
22.9970485476433	49.9952383987757
23.0639095606726	49.9947429844796
23.1273240000000	49.9946002551900
23.1988400000000	49.9954465693361
23.2588753885721	49.9956637651115
23.3250000000000	49.9953299956991
23.3927240580139	49.9959063717598
23.4543844254514	49.9964657374315
23.5180000000000	49.9970550062011
23.5853000000000	49.9968876829329
23.6482579244269	49.9972537558257
23.7120000000000	49.9980134749627
23.7767588932204	49.9990230385117
23.8383600000000	49.9995063085040
23.8973308144832	49.9999987703660
23.9627618584145	50.0001306405431
24.0307860304034	50.0004676658444
24.0873747921829	50.0007838408906
24.1608851533737	50.0019810126390
24.2280700647804	50.0018458053229
24.2906635127072	50.0023677003920
24.3556690597462	50.0032878111867
24.4209377895670	50.0034326975815
24.4866374686832	50.0032315530410
24.5506033397613	50.0036113456768
24.6211597268953	50.0043531597532
24.6893000000000	50.0040326732188
24.7583000000000	50.0049673243108
24.8243433423605	50.0045278469369
24.8860000000000	50.0044803677365
24.9441468722585	50.0046800684995
25.0036909226076	50.0047696787829
25.0666000000000	50.0044025881386
25.1287921381644	50.0042480738489
25.1916000000000	50.0042464523084
25.2521476624782	50.0041144915038
25.3170000000000	50.0042358641949
25.3819603059227	50.0035360462958
25.4457024552774	50.0028475838513
25.5167855309123	50.0028298351290
25.5790000000000	50.0025053160966
25.6489168264838	50.0015336621308
25.7137417121335	50.0012789896428
25.7877347000000	50.0003657180477
25.8509263754848	49.9999367059045
25.9163907357231	49.9998511521272
25.9847758277012	49.9989642200734
26.0536000000000	49.9983903593187
26.1160900000000	49.9979625994058
26.1760000000000	49.9975406398871
26.2393630550415	49.9972374782708
26.3054473823834	49.9963520500913
26.3622636138690	49.9963360967727
26.4244822524338	49.9958490100911
26.4955983432424	49.9958542179631
26.5648709691714	49.9953525500426
26.6360140589862	49.9954795613278
26.7100000000000	49.9949312285416
26.7755908495872	49.9952582867364
26.8426499236234	49.9952212601892
26.9113792329926	49.9950066301324
26.9820000000000	49.9950555625084
27.0430000000000	49.9951615873836
27.1060000000000	49.9951258375635
27.1720000000000	49.9954505732983
27.2371536950741	49.9961284823854
27.3046785600000	49.9961937049403
27.3653496973583	49.9964227228815
27.4341547435373	49.9970730499069
27.4992587887905	49.9976218603941
27.5610000000000	49.9979569895560
27.6255049285997	49.9982021793100
27.6868400000000	49.9986074069280
27.7566000000000	49.9995617697764
27.8224437266724	49.9998552664979
27.8836875298886	50.0003290508411
27.9505898156035	50.0007231696880
28.0100000000000	50.0011790223185
28.0773240000000	50.0020066166072
28.1495751722828	50.0021179804857
28.2191098982666	50.0027360241841
28.2820825503120	50.0029516346567
28.3552053088944	50.0034580236993
28.4187737226262	50.0039072060653
28.4792670801751	50.0038615287964
28.5491905509521	50.0037736976681
28.6168400000000	50.0044508627343
28.6783150000000	50.0046259645681
28.7442997988154	50.0043648222458
28.8054542833522	50.0044401412976
28.8671403803562	50.0045054406272
28.9354654508969	50.0049142289944
29.0040000000000	50.0045518063770
29.0717765188378	50.0045449369192
29.1406000000000	50.0045289947017
29.2081382462941	50.0039065114934
29.2790000000000	50.0040908812992
29.3472054392893	50.0033955998962
29.4121582904863	50.0032477236873
29.4786929193674	50.0030612232700
29.5405667477627	50.0026121021505
29.6090000000000	50.0019248176648
29.6776494922510	50.0017521401303
29.7471800000000	50.0008915218634
29.8155527319711	50.0007150942911
29.8820000000000	50.0001530792798
29.9455633947419	49.9995161954098
30.0032306807622	49.9992583460424
30.0689014737381	49.9986872606713
30.1353150000000	49.9985782003085
30.2040000000000	49.9979161559257
30.2683000000000	49.9973351461424
30.3284600479967	49.9970026478967
30.3934436869118	49.9968327767919
30.4596499623864	49.9966917517051
30.5255696755528	49.9961586404500
30.5960000000000	49.9961938194030
30.6597958925304	49.9960946788291
30.7230000000000	49.9958327725567
30.7865040798152	49.9953492965757
30.8564404753940	49.9956048709088
30.9219018793629	49.9956657859241
30.9862708207511	49.9954780861933
31.0550000000000	49.9957770109555
31.1258384587915	49.9958980354880
31.1910000000000	49.9960634024645
31.2580000000000	49.9967398664027
31.3202513157872	49.9970176688733
31.3883000000000	49.9969041027349
31.4596500726614	49.9976120607591
31.5274632040656	49.9977248675429
31.5925957198364	49.9982730964433
31.6685105117242	49.9986343812992
31.7364615477976	49.9994602930851
31.7979172683364	49.9999751779642
31.8586258685257	50.0004326330373
31.9193000000000	50.0008500827268
31.9847570789783	50.0010041858659
32.0512756093131	50.0013879004007
32.1233000000000	50.0019335265002
32.1902908203298	50.0021839135009
32.2576438000000	50.0028512795067
32.3208136850799	50.0030580234201
32.3880000000000	50.0030038514418
32.4462509689646	50.0034116522203
32.5186000000000	50.0039216424469
32.5780672164257	50.0040286024367
32.6452148325400	50.0028738262286
32.7080000000000	50.0027780563225
32.7707002861374	50.0027859928592
32.8363000000000	50.0029341776924
32.9066786258067	50.0030272998754
32.9770000000000	50.0029329379508
33.0411930267833	50.0030244087687
33.1188437070830	50.0028287192823
33.1870000000000	50.0026095245183
33.2488551495248	50.0023684087444
33.3102700000000	50.0021387542824
33.3693860280824	50.0019250780469
33.4353000000000	50.0017856262476
33.5030000000000	50.0016358220267
33.5696414515011	50.0010775945630
33.6403000000000	50.0010536032282
33.7051934933035	50.0006278027643
33.7688944631026	50.0000665532804
33.8332363009489	49.9997439116070
33.9040900000000	49.9995295474679
33.9780000000000	49.9992145941109
34.0430000000000	49.9988492052405
34.1113297484230	49.9981938309740
34.1712544578455	49.9979167334509
34.2410000000000	49.9980009355889
34.3080000000000	49.9962796323333
34.3760000000000	49.9959701389146
34.4391516157754	49.9962568166502
34.5080000000000	49.9961889152861
34.5648528625511	49.9964424527498
34.6225901211784	49.9965894399232
34.6921581157974	49.9960092382490
34.7557516056313	49.9961942026311
34.8250000000000	49.9967863487260
34.8936000000000	49.9963878597962
34.9636000000000	49.9973341997534
35.0276052533111	49.9972823677758
35.0939238537513	49.9972867217068
35.1591931038622	49.9978079156759
35.2270702967891	49.9981652716980
35.2921650210733	49.9980955990229
35.3580000000000	49.9987698134391
35.4284386756841	49.9990943362429
35.4992477019871	49.9996157339884
35.5635200024059	50.0001884716135
35.6254745674769	50.0004199199616
35.6896614492976	50.0005031275154
35.7521248321754	50.0006523874826
35.8154707366858	50.0010230944124
35.8787949908681	50.0017147942141
35.9421271118762	50.0021227714698
36.0067654224512	50.0022695561249
36.0790000000000	50.0026212413835
36.1416000000000	50.0028974477723
36.2087724899515	50.0028158242430
36.2786597965900	50.0031196026189
36.3470270000000	50.0032058430128
36.4080000000000	50.0032455550165
36.4754713169130	50.0032293170921
36.5430000000000	50.0035380078864
36.6001871340879	50.0035016879570
36.6607661250000	50.0034715878448
36.7335052974949	50.0029068437809
36.8010000000000	50.0032173975046
36.8636041887433	50.0030929945812
36.9270000000000	50.0028144304733
36.9888415427981	50.0025803082864
37.0497386177273	50.0023408888803
37.1163000000000	50.0021661195245
37.1896963943973	50.0017775453984
37.2574953699227	50.0015713367501
37.3270000000000	50.0012573971942
37.3897474351735	50.0008511712873
37.4536000000000	50.0004992956014
37.5205764951314	50.0004042560859
37.5850000000000	50.0000753928741
37.6470000000000	49.9995907412118
37.7176724519748	49.9991055586374
37.7874400000000	49.9985653105084
37.8504028095171	49.9982077298838
37.9155689234721	49.9981108814927
37.9854309530615	49.9978509688688
38.0489010848663	49.9974660564879
38.1181410065304	49.9970090687807
38.1885132125590	49.9967474202141
38.2566733423999	49.9966399973477
38.3200270000000	49.9966933231035
38.3888934051644	49.9964810159577
38.4572985299888	49.9964911816262
38.5250000000000	49.9965959026666
38.5884127315451	49.9964718227576
38.6513229145340	49.9964883688583
38.7188692361266	49.9968084758811
38.7832825204297	49.9969865391687
38.8488574840173	49.9971109387808
38.9181800000000	49.9974952121633
38.9843000000000	49.9978879946144
39.0482491919428	49.9980636316017
39.1155016692528	49.9984976069248
39.1788279683405	49.9987217257422
39.2405094037833	49.9990243034966
39.3062826145993	49.9993416856169
39.3739589263436	49.9997188417151
39.4425039631917	50.0001933260527
39.5100000000000	50.0005247871813
39.5718400000000	50.0008782319216
39.6393483706287	50.0012517407018
39.7021225878620	50.0015096539141
39.7703000000000	50.0018036164349
39.8321254588590	50.0021141002523
39.8961171074205	50.0024246184617
39.9575619044876	50.0026584758732
40.0270540000000	50.0028374902067
40.0903129015915	50.0030465420948
40.1640000000000	50.0029902014243
40.2345091535219	50.0030164867915
40.3110000000000	50.0031118768325
40.3795267827684	50.0031786601859
40.4504619125992	50.0032571575569
40.5096000000000	50.0032451164612
40.5671387585931	50.0032337488437
40.6385826446404	50.0028974849310
40.7070000000000	50.0030137076504
40.7754870193910	50.0026491332237
40.8470000000000	50.0025127272524
40.9185416644166	50.0020784640496
40.9910000000000	50.0018749201129

==> figures/data/dynamics_def_DR/data2.txt <==
0   50
0.9 50
1.03500000000000	49.9994473736385
1.08935518550046	49.9980642738994
1.15300000000000	49.9965259408931
1.21200000000000	49.9951995510720
1.26882488322073	49.9940268691186
1.32758739685006	49.9928342148951
1.38974927406855	49.9915274892134
1.45000000000000	49.9903292238812
1.51201401822549	49.9891755093616
1.58009000000000	49.9881716063159
1.65400000000000	49.9867283452676
1.71968403205499	49.9859771184714
1.78539974949823	49.9850639743378
1.85431500000000	49.9841410489618
1.92100000000000	49.9837488272360
1.98300000000000	49.9833099641433
2.04750800000000	49.9828432522782
2.11460000000000	49.9826097780865
2.17886069155252	49.9826585623751
2.24860000000000	49.9826317448586
2.31830000000000	49.9829604363789
2.38652434238861	49.9834100234584
2.44900000000000	49.9837870624088
2.51024121540771	49.9843966440267
2.57565146751121	49.9851699705662
2.63777545251697	49.9861423420054
2.70437000000000	49.9873949623781
2.76878945759336	49.9882569739265
2.82777908105739	49.9894976739999
2.89945631560067	49.9909414782974
2.96730766028752	49.9924322449052
3.03378000000000	49.9936622094370
3.10242310449022	49.9955447159528
3.17200000000000	49.9968980989214
3.24109000000000	49.9988191637172
3.30530000000000	50.0002996819781
3.36735306781041	50.0016423378896
3.42900000000000	50.0029947570855
3.48644641331446	50.0043560455190
3.54917580661184	50.0056276821020
3.60907590167504	50.0068975799289
3.67465649821038	50.0080649947961
3.73741301584102	50.0092880217831
3.80800000000000	50.0105479201537
3.87079368738763	50.0114146800193
3.93931041724196	50.0124508831761
4.00700000000000	50.0132735146603
4.06900000000000	50.0137880341356
4.13160000000000	50.0141965717388
4.19440682647986	50.0145471401584
4.26184025693678	50.0150300034347
4.33170000183159	50.0149110269041
4.39653958676163	50.0149357151854
4.45750520934225	50.0148068542993
4.51840000000000	50.0145573191213
4.58667200000000	50.0142415753942
4.64500000000000	50.0138188204811
4.71007200000000	50.0130464674231
4.77707200000000	50.0123126734539
4.84015219025488	50.0116469122557
4.90660000000000	50.0107257995846
4.97000000000000	50.0096582182667
5.03160000000000	50.0086235617257
5.09130000000000	50.0076266381564
5.15713791791708	50.0065529002518
5.21769310465364	50.0054637839492
5.28460000000000	50.0042958913312
5.35624933384882	50.0028719814512
5.41526764546761	50.0017491568884
5.47900000000000	50.0006811161297
5.54430000000000	49.9996212857890
5.60868524448686	49.9983948795703
5.66957716754512	49.9972731896170
5.73700000000000	49.9962452706664
5.80100000000000	49.9953927282163
5.86558939535692	49.9945372295636
5.94062100000000	49.9936141912838
6.00205313800160	49.9929749438221
6.06530000000000	49.9923784039963
6.12873295600751	49.9917878034249
6.19853880603252	49.9913357875121
6.26161377964403	49.9911384066157
6.32148113666589	49.9909374855109
6.38878234797628	49.9907079560512
6.45900000000000	49.9908141794922
6.52428957494502	49.9908789552537
6.57721839369285	49.9910013505232
6.64002342987610	49.9913688416468
6.70429638442507	49.9917528564989
6.76243868220920	49.9922275883908
6.83219289114899	49.9926781011274
6.89619358420995	49.9933390895811
6.96490000000000	49.9941755977061
7.02783305601281	49.9948784719858
7.09700000000000	49.9957429026499
7.16400000000000	49.9966248910625
7.23331500000000	49.9973400654953
7.30079983000000	49.9983759304857
7.36742232214410	49.9990979308747
7.42796665370200	49.9997912143063
7.48960841733386	50.0004892898249
7.55727633077121	50.0012678767701
7.62939449170099	50.0019899765184
7.69356693170093	50.0026026977265
7.75640510722933	50.0032170987693
7.82620871051325	50.0038286058489
7.88951922448790	50.0041326048159
7.95400000000000	50.0044683939556
8.02100000000000	50.0049385589440
8.08350093006055	50.0050885245170
8.14821923355872	50.0051392707036
8.21660000000000	50.0051814042425
8.28100000000000	50.0052542695850
8.34543171925353	50.0051517927653
8.40360000000000	50.0049176690800
8.47155336781051	50.0044858610098
8.53902388048803	50.0042611759015
8.60740000000000	50.0038674206170
8.67264977286848	50.0033030687730
8.74327132878506	50.0029509017534
8.81113125686093	50.0021973147004
8.87880628307743	50.0016252293567
8.93945505110146	50.0010755386144
9.00546868473856	50.0004854475407
9.06922538555492	49.9996657195351
9.13578750271541	49.9989725654234
9.19600000000000	49.9983580126434
9.27500000000000	49.9975372680919
9.33800000000000	49.9970201820367
9.39925274967758	49.9965305220148
9.47259194262323	49.9958370669071
9.54524000000001	49.9954595529696
9.60923272487522	49.9949452542764
9.67400000000000	49.9945571798062
9.74160000000000	49.9944254610051
9.80700000000000	49.9941793276986
9.87553014469075	49.9939027284847
9.94220380795726	49.9940399689589
10.0070000000000	49.9939727273544
10.0706268658242	49.9939610401139
10.1436000000000	49.9942628668304
10.2046630512153	49.9945000981720
10.2713558154295	49.9947946854509
10.3325503894693	49.9950943889193
10.3995295778964	49.9956518002953
10.4677151929245	49.9961938565287
10.5285323062679	49.9967625016019
10.5937436647238	49.9972917094474
10.6555947383348	49.9979778101129
10.7189393993274	49.9986981723153
10.7864500000000	49.9994768827465
10.8591519761244	50.0003463332810
10.9235299073914	50.0011835044588
10.9920000000000	50.0017977120003
11.0474965761393	50.0025628099391
11.1130000000000	50.0031380997668
11.1744769950035	50.0038326783680
11.2422132357962	50.0047193884483
11.3092705496425	50.0052980728075
11.3750000000000	50.0058306812373
11.4477200000000	50.0064626721917
11.5110000000000	50.0068332899805
11.5790000000000	50.0073563369561
11.6488643866664	50.0078174659497
11.7155170500883	50.0079480605502
11.7737044000000	50.0079733475986
11.8425074914324	50.0082874445856
11.9107425000000	50.0081339623861
11.9770000000000	50.0079804207029
12.0445168907200	50.0080460598998
12.1157601173728	50.0074423432122
12.1810000000000	50.0072941319084
12.2500000000000	50.0066256272477
12.3148667172666	50.0061037843529
12.3777161733055	50.0055892057500
12.4403600000000	50.0050995053853
12.5105457029764	50.0042068258279
12.5816632528963	50.0035975776855
12.6500000000000	50.0025459898582
12.7087348471456	50.0018079695851
12.7753998534581	50.0006649653942
12.8467223374460	50.0000004167447
12.9133000000000	49.9988193840756
12.9830000000000	49.9980255457536
13.0450000000000	49.9971617930121
13.1137484790446	49.9959341712556
13.1783000000000	49.9952162820451
13.2450000000000	49.9945655084410
13.3092104850368	49.9937021097689
13.3754403974475	49.9928166071423
13.4310000000000	49.9923926451219
13.4884457941393	49.9920157312561
13.5570000000000	49.9914071550913
13.6182151930874	49.9910736564360
13.6845302099135	49.9909537955643
13.7502494738703	49.9905928390043
13.8107623710327	49.9904628690851
13.8754800000000	49.9903902081208
13.9414111796836	49.9907803962705
14.0080000000000	49.9909833301403
14.0690000000000	49.9912523269337
14.1276816604377	49.9916755785805
14.1903825000000	49.9919799758716
14.2519000000000	49.9924499799164
14.3201710789348	49.9932895616317
14.3900000000000	49.9940930403979
14.4575347803757	49.9947668547920
14.5200900000000	49.9957059191477
14.5831800000000	49.9966707443485
14.6476000000000	49.9976276110962
14.7160000000000	49.9983535029455
14.7816205195707	49.9995973021131
14.8480900000000	50.0005784551110
14.9180900000000	50.0014145536489
14.9840900000000	50.0026544665662
15.0465962237145	50.0035184556074
15.1103900000000	50.0041952093271
15.1770000000000	50.0048879940553
15.2381920857392	50.0057453717130
15.3055159597382	50.0067289135612
15.3622556950903	50.0072360727135
15.4322454830743	50.0075395678169
15.4961957274153	50.0078855739321
15.5574136368862	50.0082677790585
15.6260000000000	50.0088886496044
15.6840000000000	50.0090665819085
15.7473000000000	50.0091059485999
15.8110000000000	50.0089118736814
15.8746300000000	50.0087452365852
15.9420000000000	50.0088261710798
16.0054819264675	50.0086190326692
16.0753700000000	50.0079135018372
16.1454000000000	50.0078043781020
16.2096125196762	50.0070943533687
16.2704859180393	50.0064818501183
16.3360000000000	50.0056939539437
16.3950000000000	50.0050246997621
16.4660000000000	50.0045728181075
16.5384781903300	50.0033658302302
16.6061799913267	50.0027385565918
16.6750000000000	50.0014420610283
16.7420716896025	50.0009526140570
16.8101398600000	49.9997725335635
16.8673992191108	49.9991669557644
16.9400000000000	49.9981233427483
17.0016000000000	49.9974211442355
17.0620654822546	49.9966790790780
17.1302402647878	49.9957569410576
17.1950000000000	49.9948327252538
17.2592390817058	49.9943897766206
17.3187732661707	49.9938653995167
17.3793000000000	49.9933660478489
17.4481728411655	49.9929477151291
17.5088026498057	49.9925542837201
17.5787584614177	49.9922699590496
17.6397789848794	49.9922147237392
17.7093548505375	49.9920213282585
17.7776000000000	49.9918366485284
17.8420000000000	49.9921935790607
17.9080000000000	49.9923187859512
17.9753878458145	49.9922879313056
18.0355490443062	49.9925925292247
18.0982152382713	49.9929999289370
18.1656299947018	49.9938718064662
18.2333000000000	49.9939430938455
18.2992593351427	49.9946633578189
18.3666565321221	49.9956328077377
18.4348850330412	49.9959396963803
18.4976543384835	49.9967829768246
18.5589322648609	49.9975634909235
18.6222326327305	49.9986169930726
18.6863000000000	49.9994763930799
18.7489376891277	50.0000902647725
18.8165283488031	50.0006925798502
18.8872826541875	50.0019114676071
18.9536216000000	50.0023467288553
19.0130000000000	50.0030483258480
19.0790000000000	50.0038679660775
19.1404289297154	50.0045728111422
19.2055867166954	50.0053782584651
19.2755000000001	50.0054373472392
19.3455639373167	50.0063675601603
19.4161800000000	50.0062764886943
19.4873293413282	50.0070731705319
19.5537800000000	50.0068398352347
19.6185728493417	50.0070670167313
19.6808375313858	50.0072981045473
19.7455085732039	50.0074134208675
19.8164995149312	50.0068268588565
19.8876053945819	50.0069490989618
19.9528229889107	50.0062880261218
20.0245267954495	50.0063040845925
20.0910000000000	50.0054439478220
20.1563000000000	50.0048145018987
20.2254355979249	50.0046280102287
20.2942451356037	50.0035797131608
20.3621090748015	50.0032235503613
20.4335412953488	50.0020992208031
20.4990000000000	50.0015274993507
20.5595472954064	50.0009151388235
20.6256055511537	50.0003461309979
20.6954437769431	49.9991044817062
20.7640000000000	49.9988196816156
20.8266013785785	49.9980551073983
20.8988965448433	49.9969956676639
20.9701106558878	49.9962490852353
21.0321215521482	49.9955515142150
21.0954596230302	49.9948525330182
21.1591588345244	49.9945830449305
21.2234409455447	49.9944787943323
21.2960000000000	49.9935887179093
21.3630000000000	49.9937036935417
21.4230000000000	49.9935060099139
21.4898082395400	49.9930855634699
21.5570140165726	49.9927959933948
21.6240705799930	49.9932355963275
21.6905735779953	49.9930042421886
21.7570196316370	49.9930852349796
21.8130000000000	49.9933013542569
21.8861800000000	49.9941852991262
21.9488812580500	49.9943936816325
22.0133150000000	49.9945532619183
22.0730000000000	49.9950361674172
22.1389167887360	49.9957003985560
22.2003598173723	49.9964121658429
22.2666077416349	49.9973276454804
22.3289293590984	49.9978224188918
22.3955970374748	49.9982097111898
22.4636638084741	49.9993466210707
22.5253472073559	50.0001400227508
22.5873900000000	50.0007904867671
22.6600270000000	50.0014257597197
22.7260000000000	50.0024129199185
22.7960900000000	50.0026662136416
22.8622475565625	50.0037653077247
22.9290000000000	50.0043787208806
22.9970485476433	50.0047525766076
23.0639095606726	50.0056792862195
23.1273240000000	50.0060545321980
23.1988400000000	50.0061758045708
23.2588753885721	50.0065116701011
23.3250000000000	50.0071066448979
23.3927240580139	50.0069110971753
23.4543844254514	50.0069478184252
23.5180000000000	50.0070541118921
23.5853000000000	50.0074302316023
23.6482579244269	50.0072025441875
23.7120000000000	50.0066972479683
23.7767588932204	50.0063825869784
23.8383600000000	50.0061577571933
23.8973308144832	50.0056870316724
23.9627618584145	50.0056505007368
24.0307860304034	50.0048169484824
24.0873747921829	50.0045702791241
24.1608851533737	50.0037104503681
24.2280700647804	50.0030812301813
24.2906635127072	50.0022053956729
24.3556690597462	50.0013238764133
24.4209377895670	50.0009661335213
24.4866374686832	50.0003123151365
24.5506033397613	49.9992329743289
24.6211597268953	49.9985989408983
24.6893000000000	49.9977775891993
24.7583000000000	49.9968097775916
24.8243433423605	49.9965815786573
24.8860000000000	49.9959778094603
24.9441468722585	49.9954479265907
25.0036909226076	49.9949415343084
25.0666000000000	49.9944230523497
25.1287921381644	49.9939080287224
25.1916000000000	49.9932909072865
25.2521476624782	49.9929739622942
25.3170000000000	49.9926881485803
25.3819603059227	49.9931011476073
25.4457024552774	49.9931822970945
25.5167855309123	49.9926588829909
25.5790000000000	49.9929020904439
25.6489168264838	49.9933666882569
25.7137417121335	49.9931812056858
25.7877347000000	49.9940172284790
25.8509263754848	49.9941286454626
25.9163907357231	49.9944087607243
25.9847758277012	49.9954824332533
26.0536000000000	49.9955553221816
26.1160900000000	49.9960430876004
26.1760000000000	49.9966252656229
26.2393630550415	49.9974883531054
26.3054473823834	49.9985688054329
26.3622636138690	49.9990111138279
26.4244822524338	49.9997844229585
26.4955983432424	49.9998893010108
26.5648709691714	50.0012270416918
26.6360140589862	50.0013709051953
26.7100000000000	50.0024023496835
26.7755908495872	50.0027337851886
26.8426499236234	50.0038412906401
26.9113792329926	50.0040398840240
26.9820000000000	50.0048184036405
27.0430000000000	50.0053073462241
27.1060000000000	50.0056856339849
27.1720000000000	50.0055802341130
27.2371536950741	50.0057133684137
27.3046785600000	50.0064019590357
27.3653496973583	50.0065247813178
27.4341547435373	50.0060324674371
27.4992587887905	50.0061935787588
27.5610000000000	50.0062733193615
27.6255049285997	50.0063415788770
27.6868400000000	50.0061096149192
27.7566000000000	50.0053024331734
27.8224437266724	50.0054002040929
27.8836875298886	50.0050984487539
27.9505898156035	50.0044366768904
28.0100000000000	50.0040249879855
28.0773240000000	50.0032244656041
28.1495751722828	50.0028657594304
28.2191098982666	50.0020767044418
28.2820825503120	50.0017369806920
28.3552053088944	50.0006260853143
28.4187737226262	50.0001576399034
28.4792670801751	49.9995976703253
28.5491905509521	49.9990169344098
28.6168400000000	49.9980766216564
28.6783150000000	49.9976492098822
28.7442997988154	49.9975500264745
28.8054542833522	49.9971222699212
28.8671403803562	49.9965934552035
28.9354654508969	49.9955908426054
29.0040000000000	49.9957104939714
29.0717765188378	49.9949913090634
29.1406000000000	49.9948283897689
29.2081382462941	49.9948129078565
29.2790000000000	49.9944199815527
29.3472054392893	49.9947147477622
29.4121582904863	49.9942905119552
29.4786929193674	49.9944063616137
29.5405667477627	49.9946970508908
29.6090000000000	49.9949324074489
29.6776494922510	49.9949279232506
29.7471800000000	49.9957247954151
29.8155527319711	49.9956340192848
29.8820000000000	49.9964481457296
29.9455633947419	49.9970589655774
30.0032306807622	49.9973923448137
30.0689014737381	49.9978155035188
30.1353150000000	49.9979120892105
30.2040000000000	49.9990688244627
30.2683000000000	49.9995724626904
30.3284600479967	50.0000662196155
30.3934436869118	50.0000533109480
30.4596499623864	50.0008037365608
30.5255696755528	50.0017952486077
30.5960000000000	50.0016872330270
30.6597958925304	50.0025093721980
30.7230000000000	50.0033361826838
30.7865040798152	50.0037873478991
30.8564404753940	50.0034560037174
30.9219018793629	50.0042353591280
30.9862708207511	50.0045426384100
31.0550000000000	50.0041630930360
31.1258384587915	50.0051080620573
31.1910000000000	50.0048282785404
31.2580000000000	50.0047072817919
31.3202513157872	50.0048717950235
31.3883000000000	50.0049897085265
31.4596500726614	50.0046000729542
31.5274632040656	50.0047914527272
31.5925957198364	50.0040538121443
31.6685105117242	50.0041162987904
31.7364615477976	50.0032324265198
31.7979172683364	50.0029681832057
31.8586258685257	50.0026243730378
31.9193000000000	50.0023094046826
31.9847570789783	50.0023117816559
32.0512756093131	50.0013966718486
32.1233000000000	50.0012441091437
32.1902908203298	50.0004778450070
32.2576438000000	49.9997507822336
32.3208136850799	49.9995313708391
32.3880000000000	49.9991842218259
32.4462509689646	49.9988700078239
32.5186000000000	49.9977760360319
32.5780672164257	49.9972772128979
32.6452148325400	49.9974036576599
32.7080000000000	49.9967919337001
32.7707002861374	49.9963092049359
32.8363000000000	49.9957922715812
32.9066786258067	49.9961468106178
32.9770000000000	49.9952482316563
33.0411930267833	49.9955404610134
33.1188437070830	49.9951003222609
33.1870000000000	49.9955144141046
33.2488551495248	49.9953743756982
33.3102700000000	49.9953239917849
33.3693860280824	49.9955498176512
33.4353000000000	49.9952726409372
33.5030000000000	49.9960036202548
33.5696414515011	49.9962894467103
33.6403000000000	49.9964679017270
33.7051934933035	49.9971452988385
33.7688944631026	49.9972807358883
33.8332363009489	49.9973387144882
33.9040900000000	49.9982458789345
33.9780000000000	49.9983222812986
34.0430000000000	49.9993198419305
34.1113297484230	49.9994948229988
34.1712544578455	49.9999795337328
34.2410000000000	50.0006210256013
34.3080000000000	50.0012860607251
34.3760000000000	50.0012678846650
34.4391516157754	50.0019443662034
34.5080000000000	50.0027711264687
34.5648528625511	50.0031576262916
34.6225901211784	50.0033844260698
34.6921581157974	50.0035238257692
34.7557516056313	50.0037316187963
34.8250000000000	50.0044741884729
34.8936000000000	50.0041675386226
34.9636000000000	50.0047343972773
35.0276052533111	50.0049257304894
35.0939238537513	50.0045430334877
35.1591931038622	50.0045780969745
35.2270702967891	50.0048914468817
35.2921650210733	50.0044664232103
35.3580000000000	50.0041721355511
35.4284386756841	50.0042531743675
35.4992477019871	50.0037304250245
35.5635200024059	50.0037431705110
35.6254745674769	50.0034599143637
35.6896614492976	50.0029552610672
35.7521248321754	50.0023669494448
35.8154707366858	50.0017712382849
35.8787949908681	50.0014437938639
35.9421271118762	50.0012477248123
36.0067654224512	50.0009134727331
36.0790000000000	50.0000460139335
36.1416000000000	49.9996610261637
36.2087724899515	49.9992895187645
36.2786597965900	49.9985129208648
36.3470270000000	49.9983259848000
36.4080000000000	49.9979176477899
36.4754713169130	49.9970935191936
36.5430000000000	49.9969599199046
36.6001871340879	49.9964720590649
36.6607661250000	49.9962246086557
36.7335052974949	49.9959197315149
36.8010000000000	49.9956241119884
36.8636041887433	49.9956054943800
36.9270000000000	49.9955570640724
36.9888415427981	49.9954287212388
37.0497386177273	49.9954231175943
37.1163000000000	49.9951510544715
37.1896963943973	49.9955029486577
37.2574953699227	49.9953662450309
37.3270000000000	49.9959411803828
37.3897474351735	49.9961861384916
37.4536000000000	49.9962320659163
37.5205764951314	49.9965810263391
37.5850000000000	49.9972655917921
37.6470000000000	49.9976929170599
37.7176724519748	49.9977770812313
37.7874400000000	49.9986228987326
37.8504028095171	49.9989090074473
37.9155689234721	49.9991466589788
37.9854309530615	49.9999621721735
38.0489010848663	50.0004459782213
38.1181410065304	50.0006453935318
38.1885132125590	50.0015088772891
38.2566733423999	50.0016292579027
38.3200270000000	50.0021416828490
38.3888934051644	50.0027932995681
38.4572985299888	50.0028645799043
38.5250000000000	50.0035363640071
38.5884127315451	50.0038294873403
38.6513229145340	50.0039700101873
38.7188692361266	50.0039992432653
38.7832825204297	50.0043661799785
38.8488574840173	50.0045745795857
38.9181800000000	50.0043101960427
38.9843000000000	50.0046241630247
39.0482491919428	50.0046149919380
39.1155016692528	50.0042342224257
39.1788279683405	50.0040624103609
39.2405094037833	50.0039880671985
39.3062826145993	50.0039829843752
39.3739589263436	50.0033588523295
39.4425039631917	50.0032136633652
39.5100000000000	50.0029326056686
39.5718400000000	50.0025202070495
39.6393483706287	50.0020940066539
39.7021225878620	50.0018060125535
39.7703000000000	50.0014150761091
39.8321254588590	50.0008888282763
39.8961171074205	50.0002414349014
39.9575619044876	49.9998065079315
40.0270540000000	49.9997608736718
40.0903129015915	49.9994462104570
40.1640000000000	49.9990277619171
40.2345091535219	49.9982727952507
40.3110000000000	49.9980123383823
40.3795267827684	49.9974467160634
40.4504619125992	49.9973078461944
40.5096000000000	49.9970895570850
40.5671387585931	49.9968892722038
40.6385826446404	49.9962646974001
40.7070000000000	49.9965767660750
40.7754870193910	49.9960422109311
40.8470000000000	49.9962851203823
40.9185416644166	49.9958926909986
40.9910000000000	49.9961050898629

==> figures/data/dynamics_def_DR/data3.txt <==
0   50
0.9 50
1.03500000000000	49.9995803205472
1.08935518550046	49.9997152874793
1.15300000000000	49.9995981833893
1.21200000000000	49.9995643938254
1.26882488322073	49.9995879482806
1.32758739685006	49.9995353652866
1.38974927406855	49.9993642769890
1.45000000000000	49.9992216239517
1.51201401822549	49.9989223758013
1.58009000000000	49.9986803170825
1.65400000000000	49.9981840787842
1.71968403205499	49.9978754537800
1.78539974949823	49.9975339511637
1.85431500000000	49.9970057622929
1.92100000000000	49.9965063200242
1.98300000000000	49.9960178268537
2.04750800000000	49.9954902182637
2.11460000000000	49.9949291614548
2.17886069155252	49.9944866307581
2.24860000000000	49.9938671070464
2.31830000000000	49.9934093637282
2.38652434238861	49.9926564669550
2.44900000000000	49.9922675759609
2.51024121540771	49.9919988419578
2.57565146751121	49.9919881885356
2.63777545251697	49.9916581166701
2.70437000000000	49.9908535185689
2.76878945759336	49.9906702023390
2.82777908105739	49.9904877298301
2.89945631560067	49.9907813174221
2.96730766028752	49.9903713782801
3.03378000000000	49.9907831740308
3.10242310449022	49.9906873589916
3.17200000000000	49.9910064105040
3.24109000000000	49.9914491785473
3.30530000000000	49.9910713803923
3.36735306781041	49.9916209453144
3.42900000000000	49.9922803096220
3.48644641331446	49.9925337791026
3.54917580661184	49.9934171514972
3.60907590167504	49.9940003408439
3.67465649821038	49.9952659649552
3.73741301584102	49.9959281686386
3.80800000000000	49.9962126119952
3.87079368738763	49.9973049107848
3.93931041724196	49.9981400006201
4.00700000000000	49.9985608979722
4.06900000000000	49.9995507983524
4.13160000000000	50.0005893462018
4.19440682647986	50.0015563946184
4.26184025693678	50.0018786448659
4.33170000183159	50.0030521771966
4.39653958676163	50.0039736846004
4.45750520934225	50.0045865506312
4.51840000000000	50.0052433412771
4.58667200000000	50.0056884067158
4.64500000000000	50.0062500308064
4.71007200000000	50.0071517242628
4.77707200000000	50.0079572200563
4.84015219025488	50.0082867911007
4.90660000000000	50.0086022235397
4.97000000000000	50.0092198295384
5.03160000000000	50.0096738212139
5.09130000000000	50.0099650966823
5.15713791791708	50.0101623939424
5.21769310465364	50.0103133506318
5.28460000000000	50.0100191787414
5.35624933384882	50.0103909540100
5.41526764546761	50.0103728422794
5.47900000000000	50.0101180341050
5.54430000000000	50.0097718080312
5.60868524448686	50.0096095436030
5.66957716754512	50.0093356111161
5.73700000000000	50.0090156365584
5.80100000000000	50.0083828330023
5.86558939535692	50.0077742379747
5.94062100000000	50.0071165133715
6.00205313800160	50.0064524255512
6.06530000000000	50.0058037462137
6.12873295600751	50.0052282191443
6.19853880603252	50.0044077999613
6.26161377964403	50.0036009406647
6.32148113666589	50.0028559473944
6.38878234797628	50.0020869174742
6.45900000000000	50.0011237669188
6.52428957494502	50.0000739538643
6.57721839369285	49.9996346438558
6.64002342987610	49.9987346949052
6.70429638442507	49.9978365074144
6.76243868220920	49.9971277757804
6.83219289114899	49.9964962382355
6.89619358420995	49.9957948268556
6.96490000000000	49.9950048389841
7.02783305601281	49.9944946408009
7.09700000000000	49.9939247790491
7.16400000000000	49.9934446802835
7.23331500000000	49.9931887937119
7.30079983000000	49.9927237275661
7.36742232214410	49.9926075470957
7.42796665370200	49.9925643758705
7.48960841733386	49.9925840737818
7.55727633077121	49.9924810361170
7.62939449170099	49.9927366679456
7.69356693170093	49.9928658180958
7.75640510722933	49.9931483254939
7.82620871051325	49.9933925855372
7.88951922448790	49.9938175593691
7.95400000000000	49.9941232110483
8.02100000000000	49.9944178816636
8.08350093006055	49.9948600053494
8.14821923355872	49.9954357004749
8.21660000000000	49.9959019830841
8.28100000000000	49.9962240835484
8.34543171925353	49.9967696740396
8.40360000000000	49.9971737196038
8.47155336781051	49.9979225845572
8.53902388048803	49.9982561633041
8.60740000000000	49.9988278486244
8.67264977286848	49.9993975971991
8.74327132878506	49.9997564790703
8.81113125686093	50.0003525694070
8.87880628307743	50.0007416852452
8.93945505110146	50.0010999482241
9.00546868473856	50.0014661301067
9.06922538555492	50.0018377718737
9.13578750271541	50.0021782271382
9.19600000000000	50.0024311497332
9.27500000000000	50.0026024633759
9.33800000000000	50.0026989629396
9.39925274967758	50.0027832168114
9.47259194262323	50.0030263271728
9.54524000000001	50.0028702129621
9.60923272487522	50.0029872705536
9.67400000000000	50.0030604236060
9.74160000000000	50.0028159518571
9.80700000000000	50.0026615044391
9.87553014469075	50.0025978877732
9.94220380795726	50.0022046393691
10.0070000000000	50.0020949113821
10.0706268658242	50.0019605942352
10.1436000000000	50.0014187424755
10.2046630512153	50.0011801624170
10.2713558154295	50.0010928088802
10.3325503894693	50.0008675668798
10.3995295778964	50.0004563109422
10.4677151929245	50.0001903677446
10.5285323062679	49.9999796373789
10.5937436647238	49.9998535152419
10.6555947383348	49.9996226938999
10.7189393993274	49.9993342569700
10.7864500000000	49.9991572777596
10.8591519761244	49.9990003621140
10.9235299073914	49.9988128503603
10.9920000000000	49.9988657666687
11.0474965761393	49.9986775355775
11.1130000000000	49.9987140804996
11.1744769950035	49.9986580432372
11.2422132357962	49.9984720469963
11.3092705496425	49.9986606486518
11.3750000000000	49.9987779688578
11.4477200000000	49.9987137911186
11.5110000000000	49.9987631511057
11.5790000000000	49.9988396794260
11.6488643866664	49.9990327940743
11.7155170500883	49.9991036363893
11.7737044000000	49.9987154042585
11.8425074914324	49.9995890940302
11.9107425000000	49.9994651311217
11.9770000000000	49.9994367422938
12.0445168907200	50.0003702826404
12.1157601173728	49.9998415203816
12.1810000000000	50.0006428557386
12.2500000000000	50.0006454946371
12.3148667172666	50.0004797116237
12.3777161733055	50.0008563557206
12.4403600000000	50.0013834914226
12.5105457029764	50.0013444692853
12.5816632528963	50.0018710353220
12.6500000000000	50.0018784703716
12.7087348471456	50.0022219737302
12.7753998534581	50.0020611709351
12.8467223374460	50.0028124374623
12.9133000000000	50.0024201320437
12.9830000000000	50.0031938113924
13.0450000000000	50.0032875729653
13.1137484790446	50.0027246875249
13.1783000000000	50.0030859119029
13.2450000000000	50.0035217089633
13.3092104850368	50.0030120484685
13.3754403974475	50.0025049379897
13.4310000000000	50.0025174695282
13.4884457941393	50.0026480608763
13.5570000000000	50.0020201054855
13.6182151930874	50.0019188776649
13.6845302099135	50.0020344975561
13.7502494738703	50.0012133664174
13.8107623710327	50.0008165088526
13.8754800000000	50.0002170966462
13.9414111796836	50.0003293391547
14.0080000000000	49.9997775943084
14.0690000000000	49.9992843414771
14.1276816604377	49.9990345469505
14.1903825000000	49.9983418823649
14.2519000000000	49.9978062865992
14.3201710789348	49.9976837924363
14.3900000000000	49.9970892742687
14.4575347803757	49.9966288893347
14.5200900000000	49.9965931672274
14.5831800000000	49.9965263977157
14.6476000000000	49.9960081116473
14.7160000000000	49.9953724010042
14.7816205195707	49.9957349950016
14.8480900000000	49.9955147298601
14.9180900000000	49.9951940283843
14.9840900000000	49.9956542907550
15.0465962237145	49.9956856704010
15.1103900000000	49.9954842276675
15.1770000000000	49.9955997187453
15.2381920857392	49.9958883596342
15.3055159597382	49.9965416390675
15.3622556950903	49.9967386777511
15.4322454830743	49.9966224002180
15.4961957274153	49.9969775727279
15.5574136368862	49.9973950633680
15.6260000000000	49.9982933121003
15.6840000000000	49.9987681727899
15.7473000000000	49.9991764455484
15.8110000000000	49.9992977128505
15.8746300000000	49.9996569781541
15.9420000000000	50.0007753782290
16.0054819264675	50.0013833825696
16.0753700000000	50.0012942602753
16.1454000000000	50.0023920622259
16.2096125196762	50.0023889398867
16.2704859180393	50.0026579661932
16.3360000000000	50.0029003579710
16.3950000000000	50.0032000672061
16.4660000000000	50.0041202622568
16.5384781903300	50.0039916036496
16.6061799913267	50.0046051725113
16.6750000000000	50.0040737452825
16.7420716896025	50.0048299239242
16.8101398600000	50.0046068739222
16.8673992191108	50.0049095805852
16.9400000000000	50.0046710183352
17.0016000000000	50.0047366173141
17.0620654822546	50.0046765676541
17.1302402647878	50.0041071185468
17.1950000000000	50.0037143751356
17.2592390817058	50.0037670008549
17.3187732661707	50.0032885254334
17.3793000000000	50.0031001080072
17.4481728411655	50.0027957556324
17.5088026498057	50.0024455176494
17.5787584614177	50.0020238386551
17.6397789848794	50.0017475292236
17.7093548505375	50.0012337109036
17.7776000000000	50.0007162072104
17.8420000000000	50.0006218174106
17.9080000000000	49.9999912595552
17.9753878458145	49.9992343656767
18.0355490443062	49.9988909316757
18.0982152382713	49.9986940083434
18.1656299947018	49.9985477512912
18.2333000000000	49.9976819501544
18.2992593351427	49.9975846469722
18.3666565321221	49.9974411838221
18.4348850330412	49.9966944892329
18.4976543384835	49.9966005248194
18.5589322648609	49.9963189676720
18.6222326327305	49.9964479896140
18.6863000000000	49.9963612109088
18.7489376891277	49.9960794093541
18.8165283488031	49.9956020372024
18.8872826541875	49.9960734749617
18.9536216000000	49.9955783219295
19.0130000000000	49.9956399088653
19.0790000000000	49.9958453682904
19.1404289297154	49.9959802529759
19.2055867166954	49.9963982607570
19.2755000000001	49.9961357276036
19.3455639373167	49.9967534661615
19.4161800000000	49.9966581230907
19.4873293413282	49.9973996469140
19.5537800000000	49.9973885360039
19.6185728493417	49.9978053948976
19.6808375313858	49.9983414222269
19.7455085732039	49.9988522863128
19.8164995149312	49.9990920257002
19.8876053945819	49.9998115980269
19.9528229889107	50.0000141906847
20.0245267954495	50.0006935763759
20.0910000000000	50.0010045552866
20.1563000000000	50.0012679057255
20.2254355979249	50.0020681390970
20.2942451356037	50.0021590078297
20.3621090748015	50.0026581393799
20.4335412953488	50.0027719041149
20.4990000000000	50.0030261090129
20.5595472954064	50.0032358063322
20.6256055511537	50.0037305274141
20.6954437769431	50.0035640461598
20.7640000000000	50.0039101660636
20.8266013785785	50.0040433424446
20.8988965448433	50.0037983271851
20.9701106558878	50.0038614568278
21.0321215521482	50.0035741161194
21.0954596230302	50.0033438751756
21.1591588345244	50.0030786104329
21.2234409455447	50.0029070672520
21.2960000000000	50.0024801745757
21.3630000000000	50.0022082048617
21.4230000000000	50.0019181662549
21.4898082395400	50.0017020086991
21.5570140165726	50.0012089123426
21.6240705799930	50.0009315847764
21.6905735779953	50.0006105371669
21.7570196316370	50.0001041803882
21.8130000000000	49.9999026660765
21.8861800000000	49.9995311824120
21.9488812580500	49.9992953185947
22.0133150000000	49.9988628511305
22.0730000000000	49.9986223266007
22.1389167887360	49.9982073141537
22.2003598173723	49.9979990086627
22.2666077416349	49.9978943925940
22.3289293590984	49.9977342678246
22.3955970374748	49.9974359324258
22.4636638084741	49.9971644912410
22.5253472073559	49.9971065955727
22.5873900000000	49.9971487201807
22.6600270000000	49.9968876699179
22.7260000000000	49.9971315470662
22.7960900000000	49.9969775895122
22.8622475565625	49.9969905180680
22.9290000000000	49.9973687072454
22.9970485476433	49.9971807648628
23.0639095606726	49.9975702222979
23.1273240000000	49.9978770395582
23.1988400000000	49.9977263644213
23.2588753885721	49.9979268228676
23.3250000000000	49.9986032659700
23.3927240580139	49.9988227347215
23.4543844254514	49.9990128042000
23.5180000000000	49.9991966421572
23.5853000000000	49.9998394818600
23.6482579244269	50.0002266178332
23.7120000000000	50.0004901243227
23.7767588932204	50.0005205140115
23.8383600000000	50.0007939946280
23.8973308144832	50.0011016982348
23.9627618584145	50.0014159489464
24.0307860304034	50.0019498091622
24.0873747921829	50.0022318380088
24.1608851533737	50.0022274224949
24.2280700647804	50.0027900803591
24.2906635127072	50.0029763073810
24.3556690597462	50.0028590163437
24.4209377895670	50.0027618950930
24.4866374686832	50.0031881153967
24.5506033397613	50.0033206977709
24.6211597268953	50.0030386688972
24.6893000000000	50.0034042240330
24.7583000000000	50.0029784813132
24.8243433423605	50.0031253174639
24.8860000000000	50.0031552223623
24.9441468722585	50.0029212495765
25.0036909226076	50.0026760949475
25.0666000000000	50.0027017728375
25.1287921381644	50.0025618115520
25.1916000000000	50.0022951329989
25.2521476624782	50.0020249736967
25.3170000000000	50.0010092458661
25.3819603059227	50.0004558966111
25.4457024552774	50.0001328179131
25.5167855309123	49.9999214070218
25.5790000000000	49.9994954145655
25.6489168264838	49.9993358730809
25.7137417121335	49.9990799128909
25.7877347000000	49.9985507492772
25.8509263754848	49.9984351856776
25.9163907357231	49.9980426221254
25.9847758277012	49.9975416480966
26.0536000000000	49.9976176424415
26.1160900000000	49.9973119526237
26.1760000000000	49.9971558341063
26.2393630550415	49.9967965450395
26.3054473823834	49.9967284331701
26.3622636138690	49.9965182810020
26.4244822524338	49.9965178164678
26.4955983432424	49.9966694664438
26.5648709691714	49.9963510278998
26.6360140589862	49.9965350022694
26.7100000000000	49.9966707106218
26.7755908495872	49.9967339016525
26.8426499236234	49.9965385181504
26.9113792329926	49.9970433600059
26.9820000000000	49.9968746640866
27.0430000000000	49.9970677016176
27.1060000000000	49.9974310169739
27.1720000000000	49.9980280061079
27.2371536950741	49.9984091763765
27.3046785600000	49.9986303605619
27.3653496973583	49.9989077617964
27.4341547435373	49.9993474209678
27.4992587887905	49.9995094120173
27.5610000000000	49.9998666878726
27.6255049285997	50.0002724061509
27.6868400000000	50.0006384037436
27.7566000000000	50.0010069423268
27.8224437266724	50.0012626250415
27.8836875298886	50.0015985013729
27.9505898156035	50.0020245241622
28.0100000000000	50.0023360303853
28.0773240000000	50.0026435380021
28.1495751722828	50.0029184719383
28.2191098982666	50.0030162638579
28.2820825503120	50.0033134646639
28.3552053088944	50.0034926448152
28.4187737226262	50.0035406879187
28.4792670801751	50.0034895479314
28.5491905509521	50.0034859193067
28.6168400000000	50.0034936576787
28.6783150000000	50.0034258898139
28.7442997988154	50.0032753131747
28.8054542833522	50.0031800607104
28.8671403803562	50.0030110277790
28.9354654508969	50.0028322709550
29.0040000000000	50.0025495426725
29.0717765188378	50.0023242518709
29.1406000000000	50.0021026706288
29.2081382462941	50.0016950748927
29.2790000000000	50.0014557694859
29.3472054392893	50.0010999279151
29.4121582904863	50.0008620697006
29.4786929193674	50.0005063057210
29.5405667477627	50.0001623335825
29.6090000000000	49.9997758281571
29.6776494922510	49.9995418027070
29.7471800000000	49.9990287897515
29.8155527319711	49.9989113383881
29.8820000000000	49.9984716802339
29.9455633947419	49.9981715673282
30.0032306807622	49.9979906529631
30.0689014737381	49.9977898301165
30.1353150000000	49.9977517856007
30.2040000000000	49.9973958826066
30.2683000000000	49.9973265665298
30.3284600479967	49.9972556046166
30.3934436869118	49.9972273912174
30.4596499623864	49.9971152716248
30.5255696755528	49.9970068473004
30.5960000000000	49.9972582087138
30.6597958925304	49.9972756952757
30.7230000000000	49.9972728550561
30.7865040798152	49.9972965656637
30.8564404753940	49.9977820267557
30.9219018793629	49.9976867335303
30.9862708207511	49.9978126172645
31.0550000000000	49.9984690302518
31.1258384587915	49.9983236119122
31.1910000000000	49.9988979322769
31.2580000000000	49.9991741926323
31.3202513157872	49.9992113936891
31.3883000000000	49.9993949983723
31.4596500726614	49.9997453576976
31.5274632040656	49.9998882351708
31.5925957198364	50.0003881316689
31.6685105117242	50.0004938144483
31.7364615477976	50.0009351931361
31.7979172683364	50.0011475668038
31.8586258685257	50.0013254428867
31.9193000000000	50.0014718876724
31.9847570789783	50.0014929544142
32.0512756093131	50.0018120804167
32.1233000000000	50.0017182887013
32.1902908203298	50.0019529268738
32.2576438000000	50.0022115058152
32.3208136850799	50.0021683349022
32.3880000000000	50.0021489935732
32.4462509689646	50.0021472530719
32.5186000000000	50.0024053242679
32.5780672164257	50.0024159781544
32.6452148325400	50.0017795674618
32.7080000000000	50.0017967757080
32.7707002861374	50.0019412442708
32.8363000000000	50.0021548908564
32.9066786258067	50.0013396259914
32.9770000000000	50.0017382057015
33.0411930267833	50.0011890110447
33.1188437070830	50.0011834787825
33.1870000000000	50.0004877018182
33.2488551495248	50.0004052945985
33.3102700000000	50.0002791114843
33.3693860280824	49.9999745949970
33.4353000000000	50.0000221794039
33.5030000000000	49.9992455122710
33.5696414515011	49.9992116950653
33.6403000000000	49.9989972337410
33.7051934933035	49.9985727446215
33.7688944631026	49.9985835395157
33.8332363009489	49.9987009010378
33.9040900000000	49.9980731664892
33.9780000000000	49.9983512891383
34.0430000000000	49.9979454326051
34.1113297484230	49.9982969087782
34.1712544578455	49.9982801872519
34.2410000000000	49.9980234385157
34.3080000000000	49.9977407498109
34.3760000000000	49.9984186433265
34.4391516157754	49.9978990913299
34.5080000000000	49.9977735127726
34.5648528625511	49.9976273360256
34.6225901211784	49.9977959280617
34.6921581157974	49.9985802495551
34.7557516056313	49.9987128628308
34.8250000000000	49.9980573431971
34.8936000000000	49.9989813871580
34.9636000000000	49.9983118989532
35.0276052533111	49.9987120613417
35.0939238537513	49.9994855482919
35.1591931038622	49.9993748955069
35.2270702967891	49.9992977225265
35.2921650210733	50.0001432910936
35.3580000000000	50.0002744021810
35.4284386756841	50.0001381546728
35.4992477019871	50.0004359605815
35.5635200024059	50.0004481557833
35.6254745674769	50.0006540282476
35.6896614492976	50.0011890036523
35.7521248321754	50.0016805721873
35.8154707366858	50.0020018626540
35.8787949908681	50.0014123341100
35.9421271118762	50.0014124851745
36.0067654224512	50.0015919668065
36.0790000000000	50.0019885576820
36.1416000000000	50.0019478402608
36.2087724899515	50.0020525124571
36.2786597965900	50.0023564666111
36.3470270000000	50.0021239193599
36.4080000000000	50.0022281371216
36.4754713169130	50.0025362503698
36.5430000000000	50.0021090223818
36.6001871340879	50.0022303940335
36.6607661250000	50.0021357893345
36.7335052974949	50.0021189997063
36.8010000000000	50.0017091885137
36.8636041887433	50.0014564410559
36.9270000000000	50.0012940835919
36.9888415427981	50.0011697296623
37.0497386177273	50.0010120164964
37.1163000000000	50.0009011731475
37.1896963943973	50.0003475550649
37.2574953699227	50.0001675755064
37.3270000000000	49.9996543761813
37.3897474351735	49.9995001461373
37.4536000000000	49.9994261695899
37.5205764951314	49.9990863095487
37.5850000000000	49.9987044356966
37.6470000000000	49.9984866787021
37.7176724519748	49.9984171893735
37.7874400000000	49.9980292034833
37.8504028095171	49.9979014750715
37.9155689234721	49.9977941620516
37.9854309530615	49.9974592602863
38.0489010848663	49.9974802442946
38.1181410065304	49.9976194711140
38.1885132125590	49.9974750673387
38.2566733423999	49.9977627348276
38.3200270000000	49.9977437627879
38.3888934051644	49.9976056000637
38.4572985299888	49.9979813450658
38.5250000000000	49.9978847892921
38.5884127315451	49.9980927883630
38.6513229145340	49.9984136704986
38.7188692361266	49.9986937852974
38.7832825204297	49.9987276608315
38.8488574840173	49.9989486194189
38.9181800000000	49.9994426007669
38.9843000000000	49.9995580676818
39.0482491919428	49.9997658971374
39.1155016692528	50.0001463480397
39.1788279683405	50.0003633155716
39.2405094037833	50.0005862103184
39.3062826145993	50.0006697077296
39.3739589263436	50.0010821415543
39.4425039631917	50.0013300367701
39.5100000000000	50.0013395661588
39.5718400000000	50.0013969426851
39.6393483706287	50.0018286066361
39.7021225878620	50.0019248396138
39.7703000000000	50.0018618177600
39.8321254588590	50.0020322830576
39.8961171074205	50.0023186843496
39.9575619044876	50.0024512365861
40.0270540000000	50.0022593554785
40.0903129015915	50.0022580513903
40.1640000000000	50.0022479399336
40.2345091535219	50.0023954880576
40.3110000000000	50.0020205472315
40.3795267827684	50.0023012418749
40.4504619125992	50.0017223517032
40.5096000000000	50.0015297493427
40.5671387585931	50.0014024234544
40.6385826446404	50.0016800405753
40.7070000000000	50.0010248087942
40.7754870193910	50.0012137597796
40.8470000000000	50.0005859642400
40.9185416644166	50.0007767350714
40.9910000000000	50.0001381858020
